APEX: A High-Performance Learned Index on Persistent Memory

The recently released persistent memory (PM) offers high performance, persistence, and is cheaper than DRAM. This opens up new possibilities for indexes that operate and persist data directly on the memory bus. Recent learned indexes exploit data distribution and have shown great potential for some workloads. However, none support persistence or instant recovery, and existing PM-based indexes typically evolve B+-trees without considering learned indexes. This paper proposes APEX, a new PM-optimized learned index that offers high performance, persistence, concurrency, and instant recovery. APEX is based on ALEX, a state-of-the-art updatable learned index, to combine and adapt the best of past PM optimizations and learned indexes, allowing it to reduce PM accesses while still exploiting machine learning. Our evaluation on Intel DCPMM shows that APEX can perform up to ~15x better than existing PM indexes and can recover from failures in ~42ms.

==> apex-full-arxiv/figures/alex_txn_port/alex_pm_longitudes.tsv <==
1	1.228	1.228
2	2.116	2.456
4	3.408	4.912
8	5.009	9.824
16	6.149	19.648
24	5.976	29.472



==> apex-full-arxiv/figures/alex_txn_port/alex_pm_longlat.tsv <==
1	0.758
2	1.309
4	2.163
8	3.326
16	4.057
24	4.095


==> apex-full-arxiv/figures/alex_txn_port/alex_txn_longitudes.tsv <==
1	0.202
2	0.39
4	0.76
8	1.368
16	1.653
24	1.197


==> apex-full-arxiv/figures/alex_txn_port/alex_txn_longlat.tsv <==
1	0.165
2	0.336
4	0.656
8	1.175
16	1.347
24	1.022


==> apex-full-arxiv/figures/alex_txn_port/single_fixed.tsv <==
Data ,APEX-PM ,ALEX-TXN
Longlat, 0.758, 0.165
Longitudes, 1.228, 0.202


==> apex-full-arxiv/figures/alex_write_amplification/README.txt <==
Tianzheng - current version in the pptx file.
====
Use the link below to edit the source figure:

https://lucid.app/lucidchart/invitations/accept/inv_1a522c53-6a49-4cda-9e35-18718b7401f7?viewport_loc=-686%2C500%2C3511%2C1753%2C0_0


==> apex-full-arxiv/figures/apex_data_layout/README.txt <==
Use link below to edit the source figure:

https://drive.google.com/file/d/1P3SjECFCscay2JuteKv-fF9vcLFQ0N5C/view?usp=sharing

==> apex-full-arxiv/figures/bulk_load/bulk.csv <==
Dataset,APEX,LB+-Tree,
Longlat,28.6945,43.934
Longitudes,23.8879,44.088
Lognormal,28.8,39.0542
FB,77.7,38.82
YCSB,20.6258,38.6987
TPC-E,82.2,38.6726


==> apex-full-arxiv/figures/eval-plots/csv/_longitudes.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,,,,,,,
2,,,,,,,
4,,,,,,,
8,,,,,,,
16,,,,,,,
24,,,,,,,
32,,,,,,
48,,,,,,


==> apex-full-arxiv/figures/eval-plots/csv/_longlat.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,,,,,,,
2,,,,,,,
4,,,,,,,
8,,,,,,,
16,,,,,,,
24,,,,,,,
32,,,,,,
48,,,,,,


==> apex-full-arxiv/figures/eval-plots/csv/_op-longitudes.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,,,,,,,
2,,,,,,,
4,,,,,,,
8,,,,,,,
16,,,,,,,
24,,,,,,,
48,,,,,,


==> apex-full-arxiv/figures/eval-plots/csv/_op-longlat.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,,,,,,,
2,,,,,,,
4,,,,,,,
8,,,,,,,
16,,,,,,,
24,,,,,,,
48,,,,,,


==> apex-full-arxiv/figures/eval-plots/csv/density_longitudes.csv <==
Threads,loose density,tight density
1,1.48285e+06,1.28426e+06
2,2.80786e+06,2.45835e+06
4,5.31462e+06,4.57331e+06
8,9.59512e+06,8.2433e+06
16,1.54538e+07,1.24319e+07
24,1.79285e+07,1.44659e+07


==> apex-full-arxiv/figures/eval-plots/csv/density_longlat.csv <==
Threads,loose density,tight density
1,1.13848e+06,943168
2,2.22405e+06,1.8346e+06
4,4.12033e+06,3.47027e+06
8,7.54157e+06,6.34655e+06
16,1.2912e+07,1.04216e+07
24,1.59911e+07,1.26458e+07


==> apex-full-arxiv/figures/eval-plots/csv/dram-pm-insert.csv <==
Threads,APEX,APEX-PM-Only
1,1.48285e+06,880946
2,2.80786e+06,1.65441e+06
4,5.31462e+06,2.9455e+06
8,9.59512e+06,4.87309e+06
16,1.54538e+07,7.22573e+06
24,1.79285e+07,7.63619e+06


==> apex-full-arxiv/figures/eval-plots/csv/dram-pm-search.csv <==
Threads,APEX,APEX-PM-Only
1,3.7648e+06,3.53562e+06
2,7.45062e+06,6.85477e+06
4,1.46192e+07,1.25096e+07
8,2.81466e+07,2.11629e+07
16,5.20506e+07,3.3622e+07
24,7.18439e+07,4.04967e+07


==> apex-full-arxiv/figures/eval-plots/csv/fb-erase.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.1465e+06,546975,417169,201676,0,687301,357140
2,2.29575e+06,1.08989e+06,830851,400155,0,1.3678e+06,702090
4,4.37238e+06,2.1459e+06,1.60236e+06,774803,0,2.67174e+06,1.35411e+06
8,8.25423e+06,4.18197e+06,2.97103e+06,1.4397e+06,0,5.11764e+06,2.51227e+06
16,1.47146e+07,7.94152e+06,5.13918e+06,2.46151e+06,0,9.49492e+06,4.38262e+06
24,1.99782e+07,1.12674e+07,6.70777e+06,3.11568e+06,0,1.32996e+07,5.65176e+06
32,2.3342e+07,1.40221e+07,6.36612e+06,3.39596e+06,0,1.62666e+07,2.75576e+06
48,2.85483e+07,1.821e+07,7.17947e+06,3.49361e+06,0,2.12478e+07,1.11332e+06


==> apex-full-arxiv/figures/eval-plots/csv/fb-insert-ablation.csv <==
Feature, throughput (Mops/s),ratio
Base,863713,1.0
+ Overflow-Bucket,2.89757e+06,3.35
+ Fingperints for PA,2.94615e+06,3.41
+ DRAM,7.31743e+06,8.47
+ Loose density,8.83249e+06,10.23


==> apex-full-arxiv/figures/eval-plots/csv/fb-insert.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,487188,516848,422178,96443.4,840452,211401,385577
2,963655,1.02595e+06,842867,188468,1.56444e+06,417930,755338
4,1.88241e+06,2.01899e+06,1.63157e+06,362889,2.83856e+06,835099,1.4515e+06
8,3.57621e+06,3.90126e+06,3.02797e+06,673952,4.78554e+06,1.60622e+06,2.67937e+06
16,6.53294e+06,7.38139e+06,5.22384e+06,1.16507e+06,6.25434e+06,3.14176e+06,4.61757e+06
24,8.83249e+06,1.04801e+07,6.7217e+06,1.48623e+06,6.60319e+06,4.5483e+06,5.94755e+06
32,9.6983e+06,1.25986e+07,6.79193e+06,1.67428e+06,7.09165e+06,5.6733e+06,6.43101e+06
48,1.06643e+07,1.5768e+07,6.90485e+06,1.70592e+06,7.31896e+06,7.12863e+06,7.01896e+06


==> apex-full-arxiv/figures/eval-plots/csv/fb-range.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,145532,271214,349947,45679.1,207888,23850.2,124405
2,291916,540130,711203,90332.4,409669,47619,248173
4,580686,1.06245e+06,1.39253e+06,183567,797876,94734.3,490257
8,1.14807e+06,2.04543e+06,2.60174e+06,367482,1.49472e+06,187599,958044
16,2.21014e+06,3.6796e+06,4.19937e+06,732045,2.46156e+06,366788,1.82044e+06
24,3.10607e+06,4.74215e+06,4.61651e+06,1.09329e+06,2.7668e+06,535958,2.50959e+06
32,3.79129e+06,5.19912e+06,5.75404e+06,1.14525e+06,2.81536e+06,694616,2.30981e+06
48,4.70341e+06,5.62838e+06,6.57302e+06,1.26373e+06,2.84374e+06,976453,1.63018e+06


==> apex-full-arxiv/figures/eval-plots/csv/fb-search-ablation.csv <==
Feature, throughput (Mops/s)
Base,6.00809e+06,1.0
+ Overflow-Bucket,1.34231e+07,2.24
+ DRAM,3.09607e+07,5.15


==> apex-full-arxiv/figures/eval-plots/csv/fb-search.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.40918e+06,939121,852370,531456,1.02733e+06,1.12952e+06,631763
2,2.88272e+06,1.8898e+06,1.76617e+06,1.05532e+06,2.06701e+06,2.2721e+06,1.27107e+06
4,5.72854e+06,3.78966e+06,3.5324e+06,2.07695e+06,4.10987e+06,4.50201e+06,2.53475e+06
8,1.12471e+07,7.54084e+06,6.92067e+06,3.97145e+06,8.09874e+06,8.86782e+06,5.03733e+06
16,2.12615e+07,1.48243e+07,1.2964e+07,6.86926e+06,1.54908e+07,1.73507e+07,9.88753e+06
24,2.9834e+07,2.18642e+07,1.77204e+07,8.18382e+06,2.19312e+07,2.5434e+07,1.44354e+07
32,3.31918e+07,2.81382e+07,2.08018e+07,8.69588e+06,2.82613e+07,3.15784e+07,1.84972e+07
48,3.89882e+07,3.97209e+07,2.53504e+07,9.09219e+06,3.67876e+07,4.32794e+07,2.4706e+07


==> apex-full-arxiv/figures/eval-plots/csv/fb-update.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.26545e+06,888083,601524,182712,944108,506011,487598
2,2.54168e+06,1.75182e+06,1.2217e+06,364514,1.85703e+06,1.0088e+06,956575
4,4.80035e+06,3.38895e+06,2.38585e+06,710448,3.57937e+06,1.98706e+06,1.83368e+06
8,9.00017e+06,6.34481e+06,4.49095e+06,1.33064e+06,6.66111e+06,3.85962e+06,3.37078e+06
16,1.59381e+07,1.12101e+07,7.94025e+06,2.29797e+06,1.16333e+07,7.34139e+06,5.89218e+06
24,2.14764e+07,1.45406e+07,1.05422e+07,2.82883e+06,1.54404e+07,1.05259e+07,7.14051e+06
32,2.53478e+07,1.73765e+07,1.21808e+07,3.04054e+06,1.84078e+07,1.32878e+07,8.345e+06
48,2.88206e+07,1.81047e+07,1.5037e+07,3.09762e+06,2.11012e+07,1.81703e+07,8.60434e+06


==> apex-full-arxiv/figures/eval-plots/csv/lognormal-erase.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.62483e+06,546736,356904,200962,0,686540,494235
2,3.16414e+06,1.08672e+06,702425,392470,0,1.3661e+06,973199
4,6.15757e+06,2.14339e+06,1.35364e+06,756257,0,2.66999e+06,1.87665e+06
8,1.12175e+07,4.17322e+06,2.52598e+06,1.40078e+06,0,5.11269e+06,3.49484e+06
16,1.94708e+07,7.9128e+06,4.41977e+06,2.39778e+06,0,9.51311e+06,6.05024e+06
24,2.52887e+07,1.11536e+07,5.8304e+06,3.12798e+06,0,1.32891e+07,7.62271e+06
32,2.87518e+07,1.40211e+07,6.69377e+06,3.41459e+06,0,1.62574e+07,4.4992e+06
48,3.3679e+07,1.8357e+07,7.24336e+06,3.49136e+06,0,2.10586e+07,2.15807e+06


==> apex-full-arxiv/figures/eval-plots/csv/lognormal-insert.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.43671e+06,518350,376267,95530,862600,211678,386568
2,2.69505e+06,1.02941e+06,742205,187002,1.60855e+06,417794,757217
4,5.22936e+06,2.0253e+06,1.43203e+06,360248,2.92826e+06,834142,1.45574e+06
8,8.98792e+06,3.91294e+06,2.66641e+06,670225,5.00746e+06,1.61113e+06,2.70028e+06
16,1.47729e+07,7.41771e+06,4.63048e+06,1.15472e+06,6.55549e+06,3.13906e+06,4.65604e+06
24,1.76221e+07,1.05069e+07,6.0277e+06,1.47237e+06,7.01208e+06,4.55066e+06,5.90304e+06
32,1.7901e+07,1.27906e+07,6.78544e+06,1.64791e+06,7.47054e+06,5.67299e+06,6.58185e+06
48,1.87116e+07,1.62278e+07,7.16768e+06,1.67678e+06,7.73563e+06,7.11498e+06,7.21746e+06


==> apex-full-arxiv/figures/eval-plots/csv/lognormal-payload.csv <==
payload-size,APEX,BZTree,LBTree,FASTFAIR,DPTree,FPTree,uTree
8B(in),7.56905e+07,8.28372e+06,2.17353e+07,1.7469e+07,2.46043e+07,1.44921e+07,2.54278e+07
8,4.17272e+07,7.85032e+06,1.60827e+07,1.37908e+07,1.80616e+07,1.20281e+07,1.72295e+07
16,4.10444e+07,7.84518e+06,1.59925e+07,1.37746e+07,1.80249e+07,1.19932e+07,1.71879e+07
32,3.88443e+07,7.7716e+06,1.55778e+07,1.3462e+07,1.73085e+07,1.17499e+07,1.67938e+07
64,3.17457e+07,7.30526e+06,1.37481e+07,1.21457e+07,1.52295e+07,1.07032e+07,1.45845e+07
128,3.27903e+07,7.48751e+06,1.39648e+07,1.23371e+07,1.54289e+07,1.07915e+07,1.4813e+07


==> apex-full-arxiv/figures/eval-plots/csv/lognormal-range.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,392508,270697,272024,46063.3,218222,23872.4,124474
2,776588,537955,542002,92235.8,430803,47614.8,248443
4,1.53442e+06,1.05871e+06,1.07059e+06,184836,837419,94771.1,490549
8,2.96196e+06,2.03759e+06,2.07423e+06,368303,1.58754e+06,187688,960108
16,5.40431e+06,3.66738e+06,3.81634e+06,732847,2.62315e+06,366846,1.81585e+06
24,7.18051e+06,4.73116e+06,5.09311e+06,1.09848e+06,2.95949e+06,536151,2.54159e+06
32,8.05093e+06,5.20019e+06,5.75157e+06,1.165e+06,3.00738e+06,694566,2.31933e+06
48,8.89192e+06,5.61609e+06,6.57327e+06,1.28084e+06,3.02824e+06,976237,1.61274e+06


==> apex-full-arxiv/figures/eval-plots/csv/lognormal-search.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,3.68785e+06,935084,893109,522688,1.14077e+06,1.13137e+06,635309
2,7.31853e+06,1.87982e+06,1.78532e+06,1.04075e+06,2.29668e+06,2.26699e+06,1.27737e+06
4,1.44863e+07,3.75708e+06,3.5347e+06,2.04886e+06,4.55105e+06,4.50903e+06,2.5447e+06
8,2.81966e+07,7.48228e+06,6.88319e+06,3.93954e+06,8.98075e+06,8.86454e+06,5.06218e+06
16,5.32435e+07,1.47021e+07,1.28658e+07,6.90069e+06,1.72488e+07,1.73501e+07,9.90076e+06
24,7.56905e+07,2.17353e+07,1.7469e+07,8.28372e+06,2.46043e+07,2.54278e+07,1.44921e+07
32,7.82218e+07,2.80992e+07,2.07969e+07,8.72807e+06,3.19479e+07,3.16312e+07,1.85506e+07
48,8.31644e+07,3.9648e+07,2.53393e+07,9.12922e+06,4.24169e+07,4.33104e+07,2.48013e+07


==> apex-full-arxiv/figures/eval-plots/csv/lognormal-update.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.66764e+06,888241,611561,182306,1.03305e+06,505950,489582
2,3.25305e+06,1.7538e+06,1.21115e+06,358910,2.03165e+06,1.00861e+06,956111
4,5.93522e+06,3.38917e+06,2.34907e+06,695103,3.90188e+06,1.98665e+06,1.83607e+06
8,1.13339e+07,6.33719e+06,4.41242e+06,1.27361e+06,7.25024e+06,3.86043e+06,3.3951e+06
16,1.95356e+07,1.12077e+07,7.80375e+06,2.23025e+06,1.26518e+07,7.34708e+06,5.75671e+06
24,2.55424e+07,1.49127e+07,1.03647e+07,2.84815e+06,1.68583e+07,1.05341e+07,7.57791e+06
32,3.03047e+07,1.73279e+07,1.20128e+07,3.06404e+06,2.00766e+07,1.3282e+07,8.29868e+06
48,3.49147e+07,1.84006e+07,1.50538e+07,3.05222e+06,2.29722e+07,1.80821e+07,8.70408e+06


==> apex-full-arxiv/figures/eval-plots/csv/lognormal_skew1_search.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree,DPTree
0.6,3.71264e+06,938299,943803,562727,636752,1.14491e+06,1.22606e+06
0.7,3.76739e+06,955915,960070,569438,648278,1.16302e+06,1.29087e+06
0.8,3.94404e+06,1.01647e+06,1.0148e+06,589677,683035,1.22189e+06,1.3405e+06
0.9,4.39861e+06,1.17556e+06,1.16779e+06,646949,784503,1.37863e+06,1.60239e+06
0.99,5.3565e+06,1.51994e+06,1.49087e+06,761664,1.00159e+06,1.70471e+06,1.959e+06


==> apex-full-arxiv/figures/eval-plots/csv/lognormal_skew1_update.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree,DPTree
0.6,1.68829e+06,890789,603459,179781,492060,508572,1.08654e+06
0.7,1.69315e+06,898554,603356,180284,496652,512179,1.05858e+06
0.8,1.68102e+06,926250,615763,181610,507364,523159,1.12928e+06
0.9,1.76714e+06,1.00142e+06,659114,185327,535916,553362,1.20031e+06
0.99,1.87824e+06,1.14674e+06,746964,191324,584764,610302,1.31219e+06


==> apex-full-arxiv/figures/eval-plots/csv/lognormal_skew24_search.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree,DPTree
0.6,7.61348e+07,2.22145e+07,1.86853e+07,8.79406e+06,1.46754e+07,2.57202e+07,2.70734e+07
0.7,7.77444e+07,2.27915e+07,1.91623e+07,8.94108e+06,1.50024e+07,2.62578e+07,2.78495e+07
0.8,8.2372e+07,2.438e+07,2.05922e+07,9.47114e+06,1.59884e+07,2.78722e+07,3.03139e+07
0.9,9.32598e+07,2.85133e+07,2.44268e+07,1.09837e+07,1.85921e+07,3.18751e+07,3.61837e+07
0.99,1.13749e+08,3.70126e+07,3.2507e+07,1.42769e+07,2.39975e+07,4.01325e+07,4.70515e+07


==> apex-full-arxiv/figures/eval-plots/csv/lognormal_skew24_update.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree,DPTree
0.6,2.61574e+07,1.46566e+07,9.75104e+06,1.21356e+06,7.66737e+06,1.05858e+07,1.75719e+07
0.7,2.58952e+07,1.48472e+07,9.76017e+06,1.17089e+06,7.70022e+06,1.06567e+07,1.57919e+07
0.8,2.60612e+07,1.53161e+07,9.86588e+06,1.16943e+06,6.96396e+06,1.08847e+07,1.82849e+07
0.9,2.63308e+07,1.63013e+07,1.03036e+07,1.07866e+06,1.01241e+06,1.1494e+07,1.93221e+07
0.99,2.25116e+07,1.70511e+07,1.06538e+07,987951,313698,1.21988e+07,2.01107e+07


==> apex-full-arxiv/figures/eval-plots/csv/longitudes-erase.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.65911e+06,544133,358959,202661,0,601447,472895
2,3.12941e+06,1.08134e+06,706561,396324,0,1.20208e+06,933199
4,6.13928e+06,2.13337e+06,1.36283e+06,763635,0,2.36198e+06,1.80482e+06
8,1.118e+07,4.14608e+06,2.53991e+06,1.41172e+06,0,4.56528e+06,3.37217e+06
16,1.90321e+07,7.89431e+06,4.45172e+06,2.40661e+06,0,8.64113e+06,5.85101e+06
24,2.56804e+07,1.12325e+07,5.87885e+06,3.12556e+06,0,1.23106e+07,7.40788e+06
32,2.96541e+07,1.39783e+07,6.76037e+06,3.42366e+06,0,1.51996e+07,3.06697e+06
48,3.48963e+07,1.84347e+07,7.21149e+06,3.49263e+06,0,2.00929e+07,1.53653e+06


==> apex-full-arxiv/figures/eval-plots/csv/longitudes-insert.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.36647e+06,511548,329307,97199.6,0,198144,394190
2,2.61455e+06,1.01954e+06,651977,190408,0,392771,770250
4,4.96144e+06,1.99986e+06,1.26584e+06,364534,0,788434,1.4787e+06
8,8.85436e+06,3.87562e+06,2.37701e+06,673683,0,1.53508e+06,2.72135e+06
16,1.46253e+07,7.31002e+06,4.19189e+06,1.1582e+06,0,3.00555e+06,4.6315e+06
24,1.7341e+07,1.04005e+07,5.57533e+06,1.47553e+06,0,4.38752e+06,5.69799e+06
32,1.78183e+07,1.26765e+07,6.2885e+06,1.66952e+06,0,5.39721e+06,6.68657e+06
48,1.7892e+07,1.60934e+07,7.28479e+06,1.70387e+06,0,6.95365e+06,7.15415e+06


==> apex-full-arxiv/figures/eval-plots/csv/longitudes-pure-dram-insert.csv <==
Threads,PMEM,DRAM
1,1.36647e+06,1.86947e+06
2,2.61455e+06,3.75825e+06
4,4.96144e+06,7.65524e+06
8,8.85436e+06,1.50706e+07
16,1.46253e+07,2.90908e+07
24,1.7341e+07,4.28913e+07
32,1.78183e+07,4.77596e+07
48,1.7892e+07,5.97933e+07


==> apex-full-arxiv/figures/eval-plots/csv/longitudes-pure-dram-search.csv <==
Threads,PMEM,DRAM
1,3.6848e+06,6.32005e+06
2,7.30942e+06,1.26923e+07
4,1.4367e+07,2.53058e+07
8,2.77609e+07,4.99806e+07
16,5.16983e+07,9.7094e+07
24,7.18196e+07,1.41834e+08
32,7.37855e+07,1.5724e+08
48,7.75709e+07,1.87198e+08


==> apex-full-arxiv/figures/eval-plots/csv/longitudes-range.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,398307,270658,241362,49007.3,0,23752.2,118149
2,794795,538990,486969,97741.4,0,47401.1,235693
4,1.55752e+06,1.05849e+06,964416,196157,0,94301.4,466363
8,3.01448e+06,2.03468e+06,1.88445e+06,390133,0,186781,913861
16,5.48911e+06,3.67024e+06,3.54758e+06,780537,0,365210,1.73013e+06
24,7.17244e+06,4.71699e+06,4.87109e+06,1.16439e+06,0,533889,2.45147e+06
32,7.97537e+06,5.21583e+06,5.6203e+06,1.25066e+06,0,691676,2.31748e+06
48,8.77613e+06,5.60264e+06,6.64679e+06,1.36423e+06,0,972807,1.74792e+06


==> apex-full-arxiv/figures/eval-plots/csv/longitudes-search.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,3.6848e+06,930756,903921,542519,0,934806,650108
2,7.30942e+06,1.87831e+06,1.80151e+06,1.0774e+06,0,1.88819e+06,1.30393e+06
4,1.4367e+07,3.73852e+06,3.57633e+06,2.11473e+06,0,3.76235e+06,2.59858e+06
8,2.77609e+07,7.45088e+06,6.96292e+06,4.04519e+06,0,7.42334e+06,5.15794e+06
16,5.16983e+07,1.47019e+07,1.31357e+07,7.0008e+06,0,1.46052e+07,1.00498e+07
24,7.18196e+07,2.1677e+07,1.80847e+07,8.31831e+06,0,2.15622e+07,1.46793e+07
32,7.37855e+07,2.78837e+07,2.1484e+07,8.74767e+06,0,2.7359e+07,1.83775e+07
48,7.75709e+07,3.92957e+07,2.58896e+07,9.1325e+06,0,3.80121e+07,2.49561e+07


==> apex-full-arxiv/figures/eval-plots/csv/longitudes-update.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.67833e+06,884413,616731,184130,0,463161,488050
2,3.27025e+06,1.74595e+06,1.19192e+06,362255,0,925501,954799
4,6.22201e+06,3.37802e+06,2.36306e+06,703620,0,1.83091e+06,1.82916e+06
8,1.14012e+07,6.32919e+06,4.46775e+06,1.3079e+06,0,3.5673e+06,3.37649e+06
16,1.93691e+07,1.11776e+07,7.8068e+06,2.23961e+06,0,6.83424e+06,5.65499e+06
24,2.57666e+07,1.4735e+07,1.06154e+07,2.85592e+06,0,9.85737e+06,7.45433e+06
32,3.04143e+07,1.72604e+07,1.23411e+07,3.0478e+06,0,1.24915e+07,8.35274e+06
48,3.49581e+07,1.75024e+07,1.49341e+07,3.0634e+06,0,1.7165e+07,8.47577e+06


==> apex-full-arxiv/figures/eval-plots/csv/longlat-erase.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.58694e+06,543766,358596,202902,0,605800,471906
2,3.09902e+06,1.08237e+06,705735,403890,0,1.2102e+06,927006
4,5.76603e+06,2.1324e+06,1.35989e+06,783225,0,2.3785e+06,1.79787e+06
8,1.05776e+07,4.15063e+06,2.53606e+06,1.45069e+06,0,4.59833e+06,3.35399e+06
16,1.85295e+07,7.86455e+06,4.45721e+06,2.49924e+06,0,8.70153e+06,5.88062e+06
24,2.46797e+07,1.12391e+07,5.88248e+06,3.14668e+06,0,1.23904e+07,7.38296e+06
32,2.87444e+07,1.3994e+07,6.68972e+06,3.3874e+06,0,1.5183e+07,3.1825e+06
48,3.24245e+07,1.83364e+07,7.2008e+06,3.5271e+06,0,2.01589e+07,1.51002e+06


==> apex-full-arxiv/figures/eval-plots/csv/longlat-insert-ablation.csv <==
Feature, throughput (Mops/s)
Base,1.94155e+06,1.0
+ Overflow-Bucket,5.44031e+06,2.78
+ Fingerprints for PA,5.70915e+06,2.94
+ DRAM,1.26009e+07,6.49
+ Loose density,1.52857e+07,7.87


==> apex-full-arxiv/figures/eval-plots/csv/longlat-insert.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.0521e+06,512179,329481,96643.4,0,198310,393714
2,2.08512e+06,1.01844e+06,652386,189777,0,393267,770272
4,3.94225e+06,2.00642e+06,1.26608e+06,364081,0,789650,1.46926e+06
8,7.28565e+06,3.87787e+06,2.37824e+06,675429,0,1.53297e+06,2.72262e+06
16,1.23033e+07,7.34477e+06,4.20128e+06,1.17099e+06,0,3.00005e+06,4.65076e+06
24,1.52857e+07,1.0417e+07,5.56526e+06,1.4894e+06,0,4.37588e+06,5.91254e+06
32,1.59003e+07,1.26821e+07,6.3849e+06,1.66649e+06,0,5.37076e+06,6.68223e+06
48,1.60336e+07,1.6079e+07,7.19964e+06,1.70401e+06,0,6.96685e+06,7.34428e+06


==> apex-full-arxiv/figures/eval-plots/csv/longlat-payload.csv <==
payload-size,APEX,BZTree,LBTree,FASTFAIR,DPTree,FPTree,uTree
8B(in),5.20045e+07,8.44416e+06,2.16549e+07,1.80957e+07,0,1.46958e+07,2.164e+07
8,3.5276e+07,7.89007e+06,1.59693e+07,1.38841e+07,0,1.17611e+07,1.53608e+07
16,3.49999e+07,7.88996e+06,1.58754e+07,1.38551e+07,0,1.17183e+07,1.53138e+07
32,3.30416e+07,7.81012e+06,1.54606e+07,1.35472e+07,0,1.15095e+07,1.50019e+07
64,2.81059e+07,7.34372e+06,1.36724e+07,1.22175e+07,0,1.05919e+07,1.32033e+07
128,2.86656e+07,7.49138e+06,1.38643e+07,1.24014e+07,0,1.05744e+07,1.33723e+07


==> apex-full-arxiv/figures/eval-plots/csv/longlat-pure-dram-insert.csv <==
Threads,PMEM,DRAM
1,1.0521e+06,1.38246e+06
2,2.08512e+06,2.74353e+06
4,3.94225e+06,5.39094e+06
8,7.28565e+06,1.06397e+07
16,1.23033e+07,2.10381e+07
24,1.52857e+07,3.16145e+07
32,1.59003e+07,3.41524e+07
48,1.60336e+07,4.3903e+07


==> apex-full-arxiv/figures/eval-plots/csv/longlat-pure-dram-search.csv <==
Threads,PMEM,DRAM
1,2.65057e+06,4.27861e+06
2,5.25432e+06,8.63264e+06
4,1.03758e+07,1.7225e+07
8,2.01425e+07,3.39442e+07
16,3.75112e+07,6.59764e+07
24,5.20045e+07,9.63222e+07
32,5.52603e+07,1.10491e+08
48,6.02274e+07,1.36857e+08


==> apex-full-arxiv/figures/eval-plots/csv/longlat-range.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,337987,270801,243606,48429.6,0,23747,118261
2,674485,537931,486228,97162.8,0,47392.4,235610
4,1.33306e+06,1.05804e+06,963646,194602,0,94325.2,466298
8,2.60041e+06,2.02978e+06,1.88491e+06,387239,0,186805,912126
16,4.81434e+06,3.67448e+06,3.54641e+06,776291,0,365258,1.74032e+06
24,6.37133e+06,4.7196e+06,4.87605e+06,1.15545e+06,0,534009,2.43934e+06
32,7.2166e+06,5.22708e+06,5.62093e+06,1.218e+06,0,691671,2.29506e+06
48,8.04952e+06,5.60322e+06,6.64543e+06,1.34695e+06,0,972795,1.05056e+06


==> apex-full-arxiv/figures/eval-plots/csv/longlat-search-ablation.csv <==
Feature, throughput (Mops/s), ratio
Base,2.69356e+07,1.0
+ Overflow-Bucket,2.92495e+07,1.09
+ DRAM,5.14562e+07,1.91


==> apex-full-arxiv/figures/eval-plots/csv/longlat-search.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,2.65057e+06,932968,902656,544358,0,937012,651912
2,5.25432e+06,1.87795e+06,1.79903e+06,1.08049e+06,0,1.89185e+06,1.30463e+06
4,1.03758e+07,3.74694e+06,3.56261e+06,2.1273e+06,0,3.76821e+06,2.5995e+06
8,2.01425e+07,7.44575e+06,6.9724e+06,4.07958e+06,0,7.44682e+06,5.15674e+06
16,3.75112e+07,1.4711e+07,1.31327e+07,7.09781e+06,0,1.46329e+07,1.00823e+07
24,5.20045e+07,2.16549e+07,1.80957e+07,8.44416e+06,0,2.164e+07,1.46958e+07
32,5.52603e+07,2.78781e+07,2.14775e+07,8.73192e+06,0,2.73778e+07,1.8405e+07
48,6.02274e+07,3.93042e+07,2.58739e+07,9.11659e+06,0,3.79937e+07,2.504e+07


==> apex-full-arxiv/figures/eval-plots/csv/longlat-update.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.58099e+06,883287,616141,184452,0,463141,488656
2,3.11123e+06,1.74552e+06,1.21967e+06,367784,0,925932,955144
4,5.96808e+06,3.37672e+06,2.36944e+06,716557,0,1.83092e+06,1.82934e+06
8,1.08267e+07,6.32283e+06,4.4661e+06,1.34309e+06,0,3.56929e+06,3.3668e+06
16,1.90019e+07,1.11761e+07,7.95766e+06,2.31658e+06,0,6.8342e+06,5.71972e+06
24,2.49139e+07,1.48789e+07,1.0472e+07,2.87183e+06,0,9.85256e+06,7.15333e+06
32,2.95231e+07,1.73378e+07,1.2343e+07,3.04307e+06,0,1.24967e+07,8.25204e+06
48,3.43302e+07,1.85566e+07,1.49043e+07,3.09334e+06,0,1.71412e+07,7.78822e+06


==> apex-full-arxiv/figures/eval-plots/csv/longlat_skew1_search.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,2.52907e+06,932234,909476,552571,654338,945980
0.7,2.56813e+06,949748,924516,558171,664624,960826
0.8,2.68271e+06,1.0061e+06,976544,578492,700648,1.00445e+06
0.9,2.98008e+06,1.16411e+06,1.12653e+06,636211,803249,1.12763e+06
0.99,3.61922e+06,1.49204e+06,1.44864e+06,749879,1.02278e+06,1.38552e+06


==> apex-full-arxiv/figures/eval-plots/csv/longlat_skew1_update.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,1.59971e+06,881370,590561,178446,492675,465924
0.7,1.59816e+06,889505,588126,178805,496351,468635
0.8,1.63024e+06,915805,601809,180229,507939,479254
0.9,1.70972e+06,991549,646144,183914,536296,508423
0.99,1.83179e+06,1.13678e+06,735531,190663,581596,562851


==> apex-full-arxiv/figures/eval-plots/csv/longlat_skew24_search.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,5.07926e+07,2.20776e+07,1.82869e+07,8.44934e+06,1.48008e+07,2.18679e+07
0.7,5.19004e+07,2.26506e+07,1.87581e+07,8.5915e+06,1.50917e+07,2.23117e+07
0.8,5.48687e+07,2.42085e+07,2.01503e+07,9.08344e+06,1.60332e+07,2.34787e+07
0.9,6.2519e+07,2.82549e+07,2.3876e+07,1.05571e+07,1.86387e+07,2.67145e+07
0.99,7.80541e+07,3.65263e+07,3.17203e+07,1.37701e+07,2.39901e+07,3.31343e+07


==> apex-full-arxiv/figures/eval-plots/csv/longlat_skew24_update.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,2.54742e+07,1.48419e+07,1.02926e+07,2.85336e+06,7.58764e+06,9.91484e+06
0.7,2.54433e+07,1.5062e+07,1.03166e+07,2.84173e+06,7.40558e+06,9.98798e+06
0.8,2.507e+07,1.54615e+07,1.05803e+07,2.88364e+06,6.35819e+06,1.02082e+07
0.9,2.55774e+07,1.64355e+07,1.13702e+07,2.95192e+06,1.04074e+06,1.07984e+07
0.99,2.0958e+07,1.73319e+07,1.19682e+07,1.32658e+06,249044,1.15922e+07


==> apex-full-arxiv/figures/eval-plots/csv/mixed02-lognormal.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree,DPTree
1,2.88644e+06,770541,669655,264323,538817,570420,981012
2,5.58801e+06,1.54529e+06,1.33023e+06,520606,1.07097e+06,1.14544e+06,1.93882e+06
4,1.03344e+07,3.07939e+06,2.59676e+06,1.01321e+06,2.10067e+06,2.28803e+06,3.783e+06
8,1.93274e+07,6.05322e+06,4.92501e+06,1.91763e+06,4.07669e+06,4.50503e+06,7.20111e+06
16,3.24113e+07,1.17595e+07,8.75999e+06,3.35881e+06,7.60724e+06,8.80707e+06,1.22079e+07
24,4.1987e+07,1.71165e+07,1.15654e+07,4.28693e+06,1.06072e+07,1.28229e+07,1.57662e+07
32,4.58819e+07,2.14125e+07,1.3542e+07,4.64598e+06,1.2468e+07,1.57739e+07,1.86712e+07
48,4.92446e+07,2.90652e+07,1.58327e+07,4.87407e+06,1.5372e+07,2.07448e+07,2.23252e+07


==> apex-full-arxiv/figures/eval-plots/csv/mixed02-longitudes.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,2.74607e+06,762570,640117,269021,541517,503460,
2,5.25469e+06,1.52671e+06,1.27215e+06,530465,1.07462e+06,1.01462e+06,
4,1.0063e+07,3.02317e+06,2.49228e+06,1.02769e+06,2.10499e+06,2.03116e+06,
8,1.82935e+07,5.96471e+06,4.74936e+06,1.94641e+06,4.05751e+06,4.02532e+06,
16,3.13518e+07,1.15531e+07,8.53742e+06,3.3904e+06,7.51721e+06,7.90719e+06,
24,4.06435e+07,1.68149e+07,1.13892e+07,4.30767e+06,1.04724e+07,1.15862e+07,
32,4.31523e+07,2.11841e+07,1.34674e+07,4.64018e+06,1.25269e+07,1.43654e+07
48,4.70042e+07,2.89032e+07,1.59725e+07,4.85825e+06,1.56813e+07,1.92866e+07


==> apex-full-arxiv/figures/eval-plots/csv/mixed02-longlat.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,1.9651e+06,762835,639967,267100,541617,502290,
2,3.87544e+06,1.52793e+06,1.2731e+06,525123,1.07448e+06,1.01297e+06,
4,7.3932e+06,3.03903e+06,2.49235e+06,1.02346e+06,2.10513e+06,2.0304e+06,
8,1.39528e+07,5.97353e+06,4.74905e+06,1.92684e+06,4.05923e+06,4.01423e+06,
16,2.47346e+07,1.15747e+07,8.5443e+06,3.37277e+06,7.52754e+06,7.88193e+06,
24,3.24404e+07,1.68149e+07,1.14263e+07,4.28374e+06,1.04802e+07,1.15533e+07,
32,3.57181e+07,2.12003e+07,1.34563e+07,4.65019e+06,1.25275e+07,1.43876e+07
48,3.96353e+07,2.88895e+07,1.60008e+07,4.87088e+06,1.57086e+07,1.92914e+07


==> apex-full-arxiv/figures/eval-plots/csv/mixed05-lognormal.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree,DPTree
1,2.12529e+06,650061,514963,156100,466827,344580,898108
2,4.05648e+06,1.30034e+06,1.01633e+06,306666,920215,686612,1.73063e+06
4,7.59831e+06,2.57089e+06,1.96874e+06,595006,1.78912e+06,1.37193e+06,3.29424e+06
8,1.32935e+07,5.03029e+06,3.69011e+06,1.12241e+06,3.38528e+06,2.67285e+06,5.94893e+06
16,2.2264e+07,9.61367e+06,6.42403e+06,1.9639e+06,6.07209e+06,5.21989e+06,9.09869e+06
24,2.75656e+07,1.37578e+07,8.4425e+06,2.53256e+06,8.07565e+06,7.58915e+06,1.06887e+07
32,2.91979e+07,1.69535e+07,9.77773e+06,2.7734e+06,9.31019e+06,9.31845e+06,1.18714e+07
48,3.02587e+07,2.22202e+07,1.08786e+07,2.87624e+06,1.08525e+07,1.20353e+07,1.3136e+07


==> apex-full-arxiv/figures/eval-plots/csv/mixed05-longitudes.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,1.96735e+06,643566,471107,157852,472699,315545,
2,3.83987e+06,1.282e+06,933337,310384,931356,632413,
4,7.2417e+06,2.53873e+06,1.81516e+06,602683,1.80462e+06,1.26811e+06,
8,1.3015e+07,4.9554e+06,3.43374e+06,1.13004e+06,3.4017e+06,2.48093e+06,
16,2.19006e+07,9.46268e+06,6.08691e+06,1.97544e+06,6.06526e+06,4.86486e+06,
24,2.6326e+07,1.35887e+07,8.11571e+06,2.53984e+06,8.07636e+06,7.09218e+06,
32,2.80541e+07,1.6744e+07,9.41453e+06,2.78064e+06,9.36996e+06,8.78496e+06
48,2.93992e+07,2.20964e+07,1.08504e+07,2.87666e+06,1.08498e+07,1.15551e+07


==> apex-full-arxiv/figures/eval-plots/csv/mixed05-longlat.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,1.44428e+06,645379,471039,156894,472968,316871,
2,2.87686e+06,1.28576e+06,932614,309418,931211,632429,
4,5.50419e+06,2.54424e+06,1.81544e+06,598649,1.80378e+06,1.26679e+06,
8,1.00496e+07,4.95547e+06,3.42984e+06,1.12602e+06,3.39756e+06,2.47774e+06,
16,1.74771e+07,9.47688e+06,6.08724e+06,1.97163e+06,6.07219e+06,4.86457e+06,
24,2.26411e+07,1.35892e+07,8.10547e+06,2.53933e+06,8.09231e+06,7.09895e+06,
32,2.4212e+07,1.68031e+07,9.47224e+06,2.78513e+06,9.2431e+06,8.77279e+06
48,2.5776e+07,2.22319e+07,1.09552e+07,2.88083e+06,1.08767e+07,1.14745e+07


==> apex-full-arxiv/figures/eval-plots/csv/pa_accelerator_fb.csv <==
Threads,With FP,Without FP
1,1.26545e+06,1.28594e+06
2,2.54168e+06,2.54789e+06
4,4.80035e+06,4.83827e+06
8,9.00017e+06,8.8639e+06
16,1.59381e+07,1.48521e+07
24,2.14764e+07,1.92456e+07


==> apex-full-arxiv/figures/eval-plots/csv/pa_accelerator_longitudes.csv <==
Threads,With FP,Without FP
1,1.36647e+06,1.1867e+06
2,2.61455e+06,2.30722e+06
4,4.96144e+06,4.36587e+06
8,8.85436e+06,7.84417e+06
16,1.46253e+07,1.26778e+07
24,1.7341e+07,1.49962e+07


==> apex-full-arxiv/figures/eval-plots/csv/pa_accelerator_longlat.csv <==
Threads,With FP,Without FP
1,1.06476e+06,918079
2,2.08949e+06,1.80135e+06
4,3.97916e+06,3.43845e+06
8,7.28502e+06,6.29797e+06
16,1.2321e+07,1.07005e+07
24,1.4933e+07,1.32406e+07


==> apex-full-arxiv/figures/eval-plots/csv/single-erase.csv <==
Dataset,APEX,LB+-Tree,FAST+FAIR,BzTree,uTree,FPTree,DPTree
Longitudes,1.65911e+06,544133,358959,202661,601447,472895,0
Longlat,1.58694e+06,543766,358596,202902,605800,471906,0
Lognormal,1.62483e+06,546736,356904,200962,686540,494235,0
FB,1.1465e+06,546975,417169,201676,687301,357140,0
YCSB,1.66817e+06,546887,361409,205857,686882,491377,0
TPC-E,1.49528e+06,546619,356608,196088,688041,492694,0


==> apex-full-arxiv/figures/eval-plots/csv/single-insert.csv <==
Dataset,APEX,LB+-Tree,FAST+FAIR,BzTree,uTree,FPTree,DPTree
Longitudes,1.36647e+06,511548,329307,97199.6,198459,394190,0
Longlat,1.06476e+06,512179,329481,96643.4,198457,393714,0
Lognormal,1.43671e+06,518350,376267,95530,211678,386568,862600
FB,487188,516848,422178,96443.4,211401,385577,840452
YCSB,1.40829e+06,514538,377303,97748.8,208560,392803,858880
TPC-E,1.07541e+06,516061,372832,93131.1,211172,385440,855212


==> apex-full-arxiv/figures/eval-plots/csv/single-range.csv <==
Dataset,APEX,LB+-Tree,FAST+FAIR,BzTree,uTree,FPTree,DPTree
Longitudes,398307,270658,241362,49007.3,23752.2,118149,0
Longlat,337987,270801,243606,48429.6,23747,118261,0
Lognormal,392508,270697,272024,46063.3,23872.4,124474,218222
FB,145532,271214,349947,45679.1,23850.2,124405,207888
YCSB,393144,270605,269004,52859.9,23868.8,124356,214739
TPC-E,310785,270618,271787,47402.2,21369.6,124687,215515


==> apex-full-arxiv/figures/eval-plots/csv/single-search.csv <==
Dataset,APEX,LB+-Tree,FAST+FAIR,BzTree,uTree,FPTree,DPTree
Longitudes,3.6848e+06,930756,903921,542519,934806,650108,0
Longlat,2.65057e+06,932968,902656,544358,937012,651912,0
Lognormal,3.68785e+06,935084,893109,522688,1.13137e+06,635309,1.14077e+06
FB,1.40918e+06,939121,852370,531456,1.12952e+06,631763,1.02733e+06
YCSB,3.32211e+06,934179,894702,566804,1.12997e+06,633027,1.13459e+06
TPC-E,2.41647e+06,934504,892981,528732,1.13126e+06,633521,1.05513e+06


==> apex-full-arxiv/figures/eval-plots/csv/single-search2.csv <==
Dataset,APEX,LB+-Tree,FAST+FAIR,BzTree
Longitudes,3.7648e+06,930756,903921,542519
Longlat,2.72675e+06,932968,902656,544358
Lognormal,4.13747e+06,935084,893109,522688
FB,1.49322e+06,939121,852370,531456
YCSB,3.677e+06,934179,894702,566804
TPC-E,2.36781e+06,934504,892981,528732


==> apex-full-arxiv/figures/eval-plots/csv/single-update.csv <==
Dataset,APEX,LB+-Tree,FAST+FAIR,BzTree,uTree,FPTree,DPTree
Longitudes,1.67833e+06,884413,616731,184130,463161,488050,0
Longlat,1.58099e+06,883287,616141,184452,463141,488656,0
Lognormal,1.66764e+06,888241,611561,182306,505950,489582,1.03305e+06
FB,1.26545e+06,888083,601524,182712,506011,487598,944108
YCSB,1.68503e+06,887696,612300,187023,505607,487561,1.00305e+06
TPC-E,1.55871e+06,888301,611339,182891,506279,488308,959027


==> apex-full-arxiv/figures/eval-plots/csv/skew1_search.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,2.52907e+06,932234,909476,552571,654338,945980
0.7,2.56813e+06,949748,924516,558171,664624,960826
0.8,2.68271e+06,1.0061e+06,976544,578492,700648,1.00445e+06
0.9,2.98008e+06,1.16411e+06,1.12653e+06,636211,803249,1.12763e+06
0.99,3.61922e+06,1.49204e+06,1.44864e+06,749879,1.02278e+06,1.38552e+06


==> apex-full-arxiv/figures/eval-plots/csv/skew1_update.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,1.59971e+06,881370,590561,178446,492675,465924
0.7,1.59816e+06,889505,588126,178805,496351,468635
0.8,1.63024e+06,915805,601809,180229,507939,479254
0.9,1.70972e+06,991549,646144,183914,536296,508423
0.99,1.83179e+06,1.13678e+06,735531,190663,581596,562851


==> apex-full-arxiv/figures/eval-plots/csv/skew24_search.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,5.07926e+07,2.20776e+07,1.82869e+07,8.44934e+06,1.48008e+07,2.18679e+07
0.7,5.19004e+07,2.26506e+07,1.87581e+07,8.5915e+06,1.50917e+07,2.23117e+07
0.8,5.48687e+07,2.42085e+07,2.01503e+07,9.08344e+06,1.60332e+07,2.34787e+07
0.9,6.2519e+07,2.82549e+07,2.3876e+07,1.05571e+07,1.86387e+07,2.67145e+07
0.99,7.80541e+07,3.65263e+07,3.17203e+07,1.37701e+07,2.39901e+07,3.31343e+07


==> apex-full-arxiv/figures/eval-plots/csv/skew24_update.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,2.54742e+07,1.48419e+07,1.02926e+07,2.85336e+06,7.58764e+06,9.91484e+06
0.7,2.54433e+07,1.5062e+07,1.03166e+07,2.84173e+06,7.40558e+06,9.98798e+06
0.8,2.507e+07,1.54615e+07,1.05803e+07,2.88364e+06,6.35819e+06,1.02082e+07
0.9,2.55774e+07,1.64355e+07,1.13702e+07,2.95192e+06,1.04074e+06,1.07984e+07
0.99,2.0958e+07,1.73319e+07,1.19682e+07,1.32658e+06,249044,1.15922e+07


==> apex-full-arxiv/figures/eval-plots/csv/smo-cost-longitudes.csv <==
Threads,APEX (SMO cost),APEX (basic insert), LB+-Tree (SMO cost), APEX (basic insert)
1,735406,2.06484e+06,380181,623729
2,1.4197e+06,3.96674e+06,741714,1.24169e+06
4,2.58668e+06,6.62083e+06,1.4141e+06,2.44285e+06
8,4.15177e+06,1.28337e+07,2.55073e+06,4.73821e+06
16,4.95184e+06,1.94536e+07,4.6277e+06,9.00981e+06
24,4.76023e+06,2.45893e+07,6.2249e+06,1.2924e+07


==> apex-full-arxiv/figures/eval-plots/csv/smo-cost-longlat.csv <==
Threads,APEX (SMO cost),APEX (basic insert), LB+-Tree (SMO cost), APEX (basic insert)
1,635751,1.60747e+06,380590,624019
2,1.22647e+06,3.1216e+06,742143,1.2428e+06
4,2.26889e+06,6.14778e+06,1.41601e+06,2.44568e+06
8,3.74214e+06,1.09012e+07,2.54639e+06,4.75139e+06
16,4.69199e+06,1.74837e+07,4.62542e+06,9.02023e+06
24,4.70583e+06,2.2946e+07,6.2585e+06,1.28688e+07


==> apex-full-arxiv/figures/eval-plots/csv/smo-lognormal.csv <==
Threads,Adaptive,Static
1,1.45396e+06,1.2681e+06
2,2.81286e+06,2.38563e+06
4,5.24355e+06,4.21494e+06
8,9.41908e+06,6.87562e+06
16,1.50682e+07,1.07224e+07
24,1.79745e+07,1.30456e+07


==> apex-full-arxiv/figures/eval-plots/csv/smo-ycsb.csv <==
Threads,Adaptive,Static
1,1.4111e+06,1.12378e+06
2,2.90063e+06,2.01716e+06
4,5.46645e+06,3.43918e+06
8,9.93446e+06,5.46635e+06
16,1.54423e+07,8.178e+06
24,2.02907e+07,1.00378e+07


==> apex-full-arxiv/figures/eval-plots/csv/tpce-erase.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.49528e+06,546619,356608,196088,0,688041,492694
2,2.86876e+06,1.08543e+06,701450,385983,0,1.36716e+06,972615
4,5.56556e+06,2.1441e+06,1.35122e+06,742639,0,2.67305e+06,1.87639e+06
8,1.00217e+07,4.1609e+06,2.51749e+06,1.39624e+06,0,5.12242e+06,3.50165e+06
16,1.75584e+07,7.90758e+06,4.40932e+06,2.39567e+06,0,9.51316e+06,6.03837e+06
24,2.31723e+07,1.12966e+07,5.82942e+06,3.10638e+06,0,1.33443e+07,7.67452e+06
32,2.66764e+07,1.4036e+07,6.70114e+06,3.427e+06,0,1.62949e+07,3.40356e+06
48,3.15499e+07,1.85113e+07,7.19204e+06,3.5e+06,0,2.13759e+07,2.05835e+06


==> apex-full-arxiv/figures/eval-plots/csv/tpce-insert.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.07541e+06,516061,372832,93131.1,855212,211172,385440
2,2.11131e+06,1.02652e+06,732247,183387,1.5866e+06,417849,755966
4,4.02858e+06,2.01697e+06,1.41659e+06,354110,2.90639e+06,833288,1.45172e+06
8,7.37136e+06,3.90309e+06,2.63985e+06,664912,4.94942e+06,1.61019e+06,2.69065e+06
16,1.23768e+07,7.38492e+06,4.57859e+06,1.16949e+06,6.65645e+06,3.14522e+06,4.63647e+06
24,1.56219e+07,1.04666e+07,5.99564e+06,1.52352e+06,7.02715e+06,4.55031e+06,5.82668e+06
32,1.64719e+07,1.27206e+07,6.67495e+06,1.67157e+06,7.52717e+06,5.61944e+06,6.67651e+06
48,1.7372e+07,1.61761e+07,6.93863e+06,1.69357e+06,7.71166e+06,7.06774e+06,7.24716e+06


==> apex-full-arxiv/figures/eval-plots/csv/tpce-range.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,310785,270618,271787,47402.2,215515,21369.6,124687
2,625540,538344,541647,94874.1,423784,47608,248009
4,1.23698e+06,1.05751e+06,1.06964e+06,189699,825893,94753.8,491307
8,2.40572e+06,2.03307e+06,2.07005e+06,378951,1.5454e+06,187656,959050
16,4.47269e+06,3.66187e+06,3.81488e+06,753552,2.50516e+06,366815,1.81862e+06
24,6.00218e+06,4.72327e+06,5.08846e+06,1.13052e+06,2.81181e+06,536125,2.54663e+06
32,6.88327e+06,5.1996e+06,5.75508e+06,1.18699e+06,2.89015e+06,694639,2.33358e+06
48,7.761e+06,5.62531e+06,6.57219e+06,1.25389e+06,2.9718e+06,976511,1.62967e+06


==> apex-full-arxiv/figures/eval-plots/csv/tpce-search.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,2.41647e+06,934504,892981,528732,1.05513e+06,1.13126e+06,633521
2,4.82635e+06,1.87775e+06,1.78482e+06,1.05082e+06,2.10969e+06,2.2702e+06,1.27457e+06
4,9.57181e+06,3.75872e+06,3.53512e+06,2.06609e+06,4.18501e+06,4.51283e+06,2.54021e+06
8,1.87165e+07,7.47617e+06,6.8722e+06,3.95472e+06,8.21724e+06,8.8783e+06,5.04862e+06
16,3.57049e+07,1.4747e+07,1.28514e+07,6.8949e+06,1.56769e+07,1.73604e+07,9.87609e+06
24,5.08273e+07,2.17641e+07,1.74404e+07,8.30664e+06,2.21777e+07,2.54446e+07,1.44569e+07
32,5.41796e+07,2.81674e+07,2.08113e+07,8.73952e+06,2.86164e+07,3.16177e+07,1.85181e+07
48,6.01218e+07,3.97098e+07,2.53344e+07,9.10646e+06,3.73878e+07,4.33548e+07,2.47644e+07


==> apex-full-arxiv/figures/eval-plots/csv/tpce-update.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.55871e+06,888301,611339,182891,959027,506279,488308
2,3.0449e+06,1.75448e+06,1.20773e+06,360108,1.87906e+06,1.00915e+06,958322
4,5.72037e+06,3.39392e+06,2.34064e+06,695805,3.61414e+06,1.98884e+06,1.83759e+06
8,1.03596e+07,6.34126e+06,4.39079e+06,1.30599e+06,6.71637e+06,3.86401e+06,3.40788e+06
16,1.84005e+07,1.11611e+07,7.78398e+06,2.22042e+06,1.16778e+07,7.35132e+06,5.88846e+06
24,2.42123e+07,1.47248e+07,1.03787e+07,2.87623e+06,1.55004e+07,1.05356e+07,7.61016e+06
32,2.65075e+07,1.68483e+07,1.22371e+07,3.05607e+06,1.85155e+07,1.32996e+07,8.17194e+06
48,2.94504e+07,1.68426e+07,1.50237e+07,3.10581e+06,2.13e+07,1.81583e+07,8.62452e+06


==> apex-full-arxiv/figures/eval-plots/csv/ycsb-erase.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.66817e+06,546887,361409,205857,0,686882,491377
2,3.24676e+06,1.08796e+06,710842,409516,0,1.36731e+06,970461
4,6.07141e+06,2.14386e+06,1.36778e+06,793428,0,2.66958e+06,1.87492e+06
8,1.1236e+07,4.16579e+06,2.54793e+06,1.47174e+06,0,5.10889e+06,3.49622e+06
16,1.94667e+07,7.90853e+06,4.46781e+06,2.50376e+06,0,9.50426e+06,6.08903e+06
24,2.56829e+07,1.11787e+07,5.85352e+06,3.15098e+06,0,1.3336e+07,7.59799e+06
32,2.91537e+07,1.40392e+07,6.63951e+06,3.40464e+06,0,1.62714e+07,3.1421e+06
48,3.36013e+07,1.85145e+07,7.15931e+06,3.53346e+06,0,2.11914e+07,1.77091e+06


==> apex-full-arxiv/figures/eval-plots/csv/ycsb-insert.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.40829e+06,514538,377303,97748.8,858880,208560,392803
2,2.75972e+06,1.02453e+06,743769,191817,1.58894e+06,418014,768968
4,5.16446e+06,2.01182e+06,1.432e+06,368281,2.90273e+06,834012,1.47419e+06
8,9.25964e+06,3.89274e+06,2.66776e+06,683013,4.87759e+06,1.61071e+06,2.70179e+06
16,1.50058e+07,7.33859e+06,4.622e+06,1.1711e+06,6.52236e+06,3.1463e+06,4.53029e+06
24,1.96161e+07,1.0418e+07,6.01285e+06,1.49714e+06,7.11323e+06,4.54424e+06,5.93607e+06
32,1.91476e+07,1.2685e+07,6.80764e+06,1.67663e+06,6.89854e+06,5.55903e+06,6.66395e+06
48,2.02613e+07,1.60785e+07,7.2344e+06,1.70013e+06,7.6549e+06,7.10218e+06,7.32396e+06


==> apex-full-arxiv/figures/eval-plots/csv/ycsb-range.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,393144,270605,269004,52859.9,214739,23868.8,124356
2,778634,537994,537416,106295,434387,47610,248147
4,1.53269e+06,1.05759e+06,1.06013e+06,212364,867318,94782.1,490139
8,2.96812e+06,2.0368e+06,2.05606e+06,425391,1.57303e+06,187647,959239
16,5.42583e+06,3.66845e+06,3.79497e+06,846406,2.7294e+06,366763,1.81846e+06
24,7.15763e+06,4.72875e+06,5.07246e+06,1.26052e+06,3.11699e+06,536128,2.52342e+06
32,8.00787e+06,5.19933e+06,5.75553e+06,1.30602e+06,3.13676e+06,694587,2.34908e+06
48,8.83592e+06,5.62785e+06,6.57095e+06,1.45041e+06,3.25251e+06,976328,1.70137e+06


==> apex-full-arxiv/figures/eval-plots/csv/ycsb-search.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,3.32211e+06,934179,894702,566804,1.13459e+06,1.12997e+06,633027
2,6.59577e+06,1.87965e+06,1.79025e+06,1.12364e+06,2.35679e+06,2.26722e+06,1.27268e+06
4,1.30084e+07,3.74853e+06,3.54227e+06,2.20809e+06,4.67802e+06,4.50794e+06,2.54144e+06
8,2.52305e+07,7.46551e+06,6.90092e+06,4.21534e+06,8.84862e+06,8.86456e+06,5.04612e+06
16,4.71989e+07,1.4715e+07,1.29219e+07,7.21143e+06,1.73561e+07,1.73353e+07,9.87235e+06
24,6.58906e+07,2.17063e+07,1.75237e+07,8.44194e+06,2.38425e+07,2.53629e+07,1.44431e+07
32,6.82466e+07,2.81477e+07,2.07893e+07,8.77995e+06,3.02236e+07,3.17861e+07,1.84985e+07
48,7.28044e+07,3.96802e+07,2.53305e+07,9.13865e+06,3.88924e+07,4.35784e+07,2.47453e+07


==> apex-full-arxiv/figures/eval-plots/csv/ycsb-update.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.68503e+06,887696,612300,187023,1.00305e+06,505607,487561
2,3.28233e+06,1.75222e+06,1.21305e+06,372879,1.98871e+06,1.0075e+06,956558
4,6.07806e+06,3.38994e+06,2.35296e+06,725750,3.96284e+06,1.98633e+06,1.83167e+06
8,1.12895e+07,6.33701e+06,4.41546e+06,1.35681e+06,6.88879e+06,3.86098e+06,3.40946e+06
16,1.91339e+07,1.12097e+07,7.82976e+06,2.33609e+06,1.14949e+07,7.34841e+06,5.89451e+06
24,2.51112e+07,1.47404e+07,1.04058e+07,2.8822e+06,1.45998e+07,1.05238e+07,7.14215e+06
32,3.03494e+07,1.69748e+07,1.22286e+07,3.01521e+06,1.86676e+07,1.33034e+07,8.12012e+06
48,3.49246e+07,1.8536e+07,1.4744e+07,3.068e+06,1.88371e+07,1.80449e+07,8.51559e+06


==> apex-full-arxiv/figures/factor_analyze/node_size/csv/dn-insert.csv <==
Max-DN-Size, throughput (Mops/s)
4KB,9.99055e+06
32KB,1.59397e+07
256KB,1.79205e+07
2MB,1.73087e+07
16MB,1.39601e+07


==> apex-full-arxiv/figures/factor_analyze/node_size/csv/dn-search.csv <==
Max-DN-Size, throughput (Mops/s), Avg-tree-depth
4KB,2.86509e+07,3.37718
32KB,5.78505e+07,3.31345
256KB,7.93491e+07,1.94482
2MB,8.04926e+07,1.82189
16MB,8.0735e+07,1.5368


==> apex-full-arxiv/figures/factor_analyze/node_size/csv/in-insert.csv <==
Max-IN-Size, throughput (Mops/s)
4KB,1.7529e+07
32KB,1.75583e+07
256KB,1.79647e+07
2MB,1.8114e+07
16MB,1.79953e+07


==> apex-full-arxiv/figures/factor_analyze/node_size/csv/in-search.csv <==
Max-IN-Size, throughput (Mops/s), Avg-tree-depth
4KB,7.35343e+07,3.51991
32KB,7.51877e+07,3.03917
256KB,7.5615e+07,2.96005
2MB,7.53918e+07,2.87526
16MB,7.93033e+07,1.94482


==> apex-full-arxiv/figures/factor_analyze/overflow_bucket/fb.csv <==
Threads,With-OB,Without-OB
1,1.409,0.462
2,2.882,0.922
4,5.728,1.813
8,11.247,3.464
16,21.262,6.134
24,29.834,7.587


==> apex-full-arxiv/figures/factor_analyze/overflow_bucket/longlat.csv <==
Threads,With Overflow-Bucket,Without Overflow-Bucket
1,2.65,2.297
2,5.25,4.59
4,10.375,9.013
8,20.143,17.368
16,37.511,31.754
24,52.005,42.55


==> apex-full-arxiv/figures/factor_analyze/probing/csv/insert-longitudes.csv <==
Dataset,8,16,32,64,128
Longitudes,1.68083e+07,1.7837e+07,1.82718e+07,1.77203e+07,1.66986e+07
Longitudes,7.27388e+06,7.1371e+06,6.76542e+06,6.05384e+06,5.00717e+06

==> apex-full-arxiv/figures/factor_analyze/probing/csv/longitudes-insert.csv <==
probing-length,Throughput
8,1.68083e+07
16,1.7837e+07
32,1.82718e+07
64,1.77203e+07
128,1.66986e+07


==> apex-full-arxiv/figures/factor_analyze/probing/csv/longitudes-range.csv <==
probing-length,Throughput
8,7.27388e+06
16,7.1371e+06
32,6.76542e+06
64,6.05384e+06
128,5.00717e+06


==> apex-full-arxiv/figures/factor_analyze/probing/csv/longitudes-search.csv <==
probing-length,Throughput
8,7.68899e+07
16,7.43862e+07
32,7.32194e+07
64,7.30506e+07
128,7.30283e+07


==> apex-full-arxiv/figures/factor_analyze/probing/csv/longlat-search.csv <==
probing-length,Throughput
8,5.61388e+07
16,4.82825e+07
32,4.09126e+07
64,4.0356e+07
128,4.128e+07


==> apex-full-arxiv/figures/factor_analyze/probing/csv/range-longitudes.csv <==
Dataset,8,16,32,64,128
Longitudes,7.27388e+06,7.1371e+06,6.76542e+06,6.05384e+06,5.00717e+06

==> apex-full-arxiv/figures/factor_analyze/probing/csv/search-longitudes.csv <==
Dataset,8,16,32,64,128
Longitudes,7.68899e+07,7.43862e+07,7.32194e+07,7.30506e+07,7.30283e+07
Longlat,5.61388e+07,4.82825e+07,4.09126e+07,4.0356e+07,4.128e+07

==> apex-full-arxiv/figures/factor_analyze/probing/csv/search-longlat.csv <==
Dataset,8,16,32,64,128
Longlat,5.61388e+07,4.82825e+07,4.09126e+07,4.0356e+07,4.128e+07

==> apex-full-arxiv/figures/factor_analyze/stash_coefficient/csv/longitudes-insert.csv <==
Stash coefficient, Throughput
1,1.76808e+07
1.5,1.75717e+07
2,1.75556e+07
3,1.77503e+07
4,1.7722e+07
5,1.78121e+07


==> apex-full-arxiv/figures/factor_analyze/stash_coefficient/csv/longitudes-search.csv <==
Stash coefficient, Throughput
1,7.11938e+07
1.5,6.88982e+07
2,6.90121e+07
3,6.80661e+07
4,6.7342e+07
5,6.66949e+07


==> apex-full-arxiv/figures/factor_analyze/stash_coefficient/csv/longlat-insert.csv <==
Stash coefficient, Throughput
1,1.54472e+07
1.5,1.54295e+07
2,1.53763e+07
3,1.55551e+07
4,1.56674e+07
5,1.5547e+07


==> apex-full-arxiv/figures/factor_analyze/stash_coefficient/csv/longlat-search.csv <==
Stash coefficient, Throughput
1,5.33621e+07
1.5,5.04918e+07
2,4.95689e+07
3,4.82601e+07
4,4.74138e+07
5,4.68404e+07


==> apex-full-arxiv/figures/factor_analyze/stash_ratio/csv/longitudes-insert.csv <==
Stash ratio, Throughput
0,1.58677e+07
0.1,1.70964e+07
0.2,1.7182e+07
0.3,1.65543e+07
0.5,1.58727e+07
0.7,1.46818e+07
0.9,8.3534e+06
da,17.6e+06


==> apex-full-arxiv/figures/factor_analyze/stash_ratio/csv/longitudes-search.csv <==
Stash ratio, Throughput
0,7.39376e+07
0.1,6.8921e+07
0.2,6.21472e+07
0.3,5.50699e+07
0.5,4.18538e+07
0.7,3.37759e+07
0.9,2.46928e+07
da,71.86e+06


==> apex-full-arxiv/figures/factor_analyze/stash_ratio/csv/longlat-insert.csv <==
Stash ratio, Throughput
0,1.39379e+07
0.1,1.49059e+07
0.2,1.54058e+07
0.3,1.52054e+07
0.5,1.46901e+07
0.7,1.37189e+07
0.9,9.14651e+06
da,15.46e+06


==> apex-full-arxiv/figures/factor_analyze/stash_ratio/csv/longlat-search.csv <==
Stash ratio, Throughput
0,5.60953e+07
0.1,5.31811e+07
0.2,5.01042e+07
0.3,4.69629e+07
0.5,3.86331e+07
0.7,3.15635e+07
0.9,2.27961e+07
da,52.3e+06


==> apex-full-arxiv/figures/gnuplot-palettes/doc/overview.txt <==
1 1
2 2
3 3
4 4
5 5
6 6
7 7
8 8


==> figures/alex_txn_port/alex_pm_longitudes.tsv <==
1	1.228	1.228
2	2.116	2.456
4	3.408	4.912
8	5.009	9.824
16	6.149	19.648
24	5.976	29.472



==> figures/alex_txn_port/alex_pm_longlat.tsv <==
1	0.758
2	1.309
4	2.163
8	3.326
16	4.057
24	4.095


==> figures/alex_txn_port/alex_txn_longitudes.tsv <==
1	0.202
2	0.39
4	0.76
8	1.368
16	1.653
24	1.197


==> figures/alex_txn_port/alex_txn_longlat.tsv <==
1	0.165
2	0.336
4	0.656
8	1.175
16	1.347
24	1.022


==> figures/alex_txn_port/single_fixed.tsv <==
Data ,APEX-PM ,ALEX-TXN
Longlat, 0.758, 0.165
Longitudes, 1.228, 0.202


==> figures/alex_write_amplification/README.txt <==
Tianzheng - current version in the pptx file.
====
Use the link below to edit the source figure:

https://lucid.app/lucidchart/invitations/accept/inv_1a522c53-6a49-4cda-9e35-18718b7401f7?viewport_loc=-686%2C500%2C3511%2C1753%2C0_0


==> figures/apex_data_layout/README.txt <==
Use link below to edit the source figure:

https://drive.google.com/file/d/1P3SjECFCscay2JuteKv-fF9vcLFQ0N5C/view?usp=sharing

==> figures/bulk_load/bulk.csv <==
Dataset,APEX,LB+-Tree,
Longlat,28.6945,43.934
Longitudes,23.8879,44.088
Lognormal,28.8,39.0542
FB,77.7,38.82
YCSB,20.6258,38.6987
TPC-E,82.2,38.6726


==> figures/eval-plots/csv/_longitudes.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,,,,,,,
2,,,,,,,
4,,,,,,,
8,,,,,,,
16,,,,,,,
24,,,,,,,
32,,,,,,
48,,,,,,


==> figures/eval-plots/csv/_longlat.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,,,,,,,
2,,,,,,,
4,,,,,,,
8,,,,,,,
16,,,,,,,
24,,,,,,,
32,,,,,,
48,,,,,,


==> figures/eval-plots/csv/_op-longitudes.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,,,,,,,
2,,,,,,,
4,,,,,,,
8,,,,,,,
16,,,,,,,
24,,,,,,,
48,,,,,,


==> figures/eval-plots/csv/_op-longlat.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,,,,,,,
2,,,,,,,
4,,,,,,,
8,,,,,,,
16,,,,,,,
24,,,,,,,
48,,,,,,


==> figures/eval-plots/csv/density_longitudes.csv <==
Threads,loose density,tight density
1,1.48285e+06,1.28426e+06
2,2.80786e+06,2.45835e+06
4,5.31462e+06,4.57331e+06
8,9.59512e+06,8.2433e+06
16,1.54538e+07,1.24319e+07
24,1.79285e+07,1.44659e+07


==> figures/eval-plots/csv/density_longlat.csv <==
Threads,loose density,tight density
1,1.13848e+06,943168
2,2.22405e+06,1.8346e+06
4,4.12033e+06,3.47027e+06
8,7.54157e+06,6.34655e+06
16,1.2912e+07,1.04216e+07
24,1.59911e+07,1.26458e+07


==> figures/eval-plots/csv/dram-pm-insert.csv <==
Threads,APEX,APEX-PM-Only
1,1.48285e+06,880946
2,2.80786e+06,1.65441e+06
4,5.31462e+06,2.9455e+06
8,9.59512e+06,4.87309e+06
16,1.54538e+07,7.22573e+06
24,1.79285e+07,7.63619e+06


==> figures/eval-plots/csv/dram-pm-search.csv <==
Threads,APEX,APEX-PM-Only
1,3.7648e+06,3.53562e+06
2,7.45062e+06,6.85477e+06
4,1.46192e+07,1.25096e+07
8,2.81466e+07,2.11629e+07
16,5.20506e+07,3.3622e+07
24,7.18439e+07,4.04967e+07


==> figures/eval-plots/csv/fb-erase.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.1465e+06,546975,417169,201676,0,687301,357140
2,2.29575e+06,1.08989e+06,830851,400155,0,1.3678e+06,702090
4,4.37238e+06,2.1459e+06,1.60236e+06,774803,0,2.67174e+06,1.35411e+06
8,8.25423e+06,4.18197e+06,2.97103e+06,1.4397e+06,0,5.11764e+06,2.51227e+06
16,1.47146e+07,7.94152e+06,5.13918e+06,2.46151e+06,0,9.49492e+06,4.38262e+06
24,1.99782e+07,1.12674e+07,6.70777e+06,3.11568e+06,0,1.32996e+07,5.65176e+06
32,2.3342e+07,1.40221e+07,6.36612e+06,3.39596e+06,0,1.62666e+07,2.75576e+06
48,2.85483e+07,1.821e+07,7.17947e+06,3.49361e+06,0,2.12478e+07,1.11332e+06


==> figures/eval-plots/csv/fb-insert-ablation.csv <==
Feature, throughput (Mops/s),ratio
Base,863713,1.0
+ Overflow-Bucket,2.89757e+06,3.35
+ Fingperints for PA,2.94615e+06,3.41
+ DRAM,7.31743e+06,8.47
+ Loose density,8.83249e+06,10.23


==> figures/eval-plots/csv/fb-insert.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,487188,516848,422178,96443.4,840452,211401,385577
2,963655,1.02595e+06,842867,188468,1.56444e+06,417930,755338
4,1.88241e+06,2.01899e+06,1.63157e+06,362889,2.83856e+06,835099,1.4515e+06
8,3.57621e+06,3.90126e+06,3.02797e+06,673952,4.78554e+06,1.60622e+06,2.67937e+06
16,6.53294e+06,7.38139e+06,5.22384e+06,1.16507e+06,6.25434e+06,3.14176e+06,4.61757e+06
24,8.83249e+06,1.04801e+07,6.7217e+06,1.48623e+06,6.60319e+06,4.5483e+06,5.94755e+06
32,9.6983e+06,1.25986e+07,6.79193e+06,1.67428e+06,7.09165e+06,5.6733e+06,6.43101e+06
48,1.06643e+07,1.5768e+07,6.90485e+06,1.70592e+06,7.31896e+06,7.12863e+06,7.01896e+06


==> figures/eval-plots/csv/fb-range.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,145532,271214,349947,45679.1,207888,23850.2,124405
2,291916,540130,711203,90332.4,409669,47619,248173
4,580686,1.06245e+06,1.39253e+06,183567,797876,94734.3,490257
8,1.14807e+06,2.04543e+06,2.60174e+06,367482,1.49472e+06,187599,958044
16,2.21014e+06,3.6796e+06,4.19937e+06,732045,2.46156e+06,366788,1.82044e+06
24,3.10607e+06,4.74215e+06,4.61651e+06,1.09329e+06,2.7668e+06,535958,2.50959e+06
32,3.79129e+06,5.19912e+06,5.75404e+06,1.14525e+06,2.81536e+06,694616,2.30981e+06
48,4.70341e+06,5.62838e+06,6.57302e+06,1.26373e+06,2.84374e+06,976453,1.63018e+06


==> figures/eval-plots/csv/fb-search-ablation.csv <==
Feature, throughput (Mops/s)
Base,6.00809e+06,1.0
+ Overflow-Bucket,1.34231e+07,2.24
+ DRAM,3.09607e+07,5.15


==> figures/eval-plots/csv/fb-search.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.40918e+06,939121,852370,531456,1.02733e+06,1.12952e+06,631763
2,2.88272e+06,1.8898e+06,1.76617e+06,1.05532e+06,2.06701e+06,2.2721e+06,1.27107e+06
4,5.72854e+06,3.78966e+06,3.5324e+06,2.07695e+06,4.10987e+06,4.50201e+06,2.53475e+06
8,1.12471e+07,7.54084e+06,6.92067e+06,3.97145e+06,8.09874e+06,8.86782e+06,5.03733e+06
16,2.12615e+07,1.48243e+07,1.2964e+07,6.86926e+06,1.54908e+07,1.73507e+07,9.88753e+06
24,2.9834e+07,2.18642e+07,1.77204e+07,8.18382e+06,2.19312e+07,2.5434e+07,1.44354e+07
32,3.31918e+07,2.81382e+07,2.08018e+07,8.69588e+06,2.82613e+07,3.15784e+07,1.84972e+07
48,3.89882e+07,3.97209e+07,2.53504e+07,9.09219e+06,3.67876e+07,4.32794e+07,2.4706e+07


==> figures/eval-plots/csv/fb-update.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.26545e+06,888083,601524,182712,944108,506011,487598
2,2.54168e+06,1.75182e+06,1.2217e+06,364514,1.85703e+06,1.0088e+06,956575
4,4.80035e+06,3.38895e+06,2.38585e+06,710448,3.57937e+06,1.98706e+06,1.83368e+06
8,9.00017e+06,6.34481e+06,4.49095e+06,1.33064e+06,6.66111e+06,3.85962e+06,3.37078e+06
16,1.59381e+07,1.12101e+07,7.94025e+06,2.29797e+06,1.16333e+07,7.34139e+06,5.89218e+06
24,2.14764e+07,1.45406e+07,1.05422e+07,2.82883e+06,1.54404e+07,1.05259e+07,7.14051e+06
32,2.53478e+07,1.73765e+07,1.21808e+07,3.04054e+06,1.84078e+07,1.32878e+07,8.345e+06
48,2.88206e+07,1.81047e+07,1.5037e+07,3.09762e+06,2.11012e+07,1.81703e+07,8.60434e+06


==> figures/eval-plots/csv/lognormal-erase.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.62483e+06,546736,356904,200962,0,686540,494235
2,3.16414e+06,1.08672e+06,702425,392470,0,1.3661e+06,973199
4,6.15757e+06,2.14339e+06,1.35364e+06,756257,0,2.66999e+06,1.87665e+06
8,1.12175e+07,4.17322e+06,2.52598e+06,1.40078e+06,0,5.11269e+06,3.49484e+06
16,1.94708e+07,7.9128e+06,4.41977e+06,2.39778e+06,0,9.51311e+06,6.05024e+06
24,2.52887e+07,1.11536e+07,5.8304e+06,3.12798e+06,0,1.32891e+07,7.62271e+06
32,2.87518e+07,1.40211e+07,6.69377e+06,3.41459e+06,0,1.62574e+07,4.4992e+06
48,3.3679e+07,1.8357e+07,7.24336e+06,3.49136e+06,0,2.10586e+07,2.15807e+06


==> figures/eval-plots/csv/lognormal-insert.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.43671e+06,518350,376267,95530,862600,211678,386568
2,2.69505e+06,1.02941e+06,742205,187002,1.60855e+06,417794,757217
4,5.22936e+06,2.0253e+06,1.43203e+06,360248,2.92826e+06,834142,1.45574e+06
8,8.98792e+06,3.91294e+06,2.66641e+06,670225,5.00746e+06,1.61113e+06,2.70028e+06
16,1.47729e+07,7.41771e+06,4.63048e+06,1.15472e+06,6.55549e+06,3.13906e+06,4.65604e+06
24,1.76221e+07,1.05069e+07,6.0277e+06,1.47237e+06,7.01208e+06,4.55066e+06,5.90304e+06
32,1.7901e+07,1.27906e+07,6.78544e+06,1.64791e+06,7.47054e+06,5.67299e+06,6.58185e+06
48,1.87116e+07,1.62278e+07,7.16768e+06,1.67678e+06,7.73563e+06,7.11498e+06,7.21746e+06


==> figures/eval-plots/csv/lognormal-payload.csv <==
payload-size,APEX,BZTree,LBTree,FASTFAIR,DPTree,FPTree,uTree
8B(in),7.56905e+07,8.28372e+06,2.17353e+07,1.7469e+07,2.46043e+07,1.44921e+07,2.54278e+07
8,4.17272e+07,7.85032e+06,1.60827e+07,1.37908e+07,1.80616e+07,1.20281e+07,1.72295e+07
16,4.10444e+07,7.84518e+06,1.59925e+07,1.37746e+07,1.80249e+07,1.19932e+07,1.71879e+07
32,3.88443e+07,7.7716e+06,1.55778e+07,1.3462e+07,1.73085e+07,1.17499e+07,1.67938e+07
64,3.17457e+07,7.30526e+06,1.37481e+07,1.21457e+07,1.52295e+07,1.07032e+07,1.45845e+07
128,3.27903e+07,7.48751e+06,1.39648e+07,1.23371e+07,1.54289e+07,1.07915e+07,1.4813e+07


==> figures/eval-plots/csv/lognormal-range.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,392508,270697,272024,46063.3,218222,23872.4,124474
2,776588,537955,542002,92235.8,430803,47614.8,248443
4,1.53442e+06,1.05871e+06,1.07059e+06,184836,837419,94771.1,490549
8,2.96196e+06,2.03759e+06,2.07423e+06,368303,1.58754e+06,187688,960108
16,5.40431e+06,3.66738e+06,3.81634e+06,732847,2.62315e+06,366846,1.81585e+06
24,7.18051e+06,4.73116e+06,5.09311e+06,1.09848e+06,2.95949e+06,536151,2.54159e+06
32,8.05093e+06,5.20019e+06,5.75157e+06,1.165e+06,3.00738e+06,694566,2.31933e+06
48,8.89192e+06,5.61609e+06,6.57327e+06,1.28084e+06,3.02824e+06,976237,1.61274e+06


==> figures/eval-plots/csv/lognormal-search.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,3.68785e+06,935084,893109,522688,1.14077e+06,1.13137e+06,635309
2,7.31853e+06,1.87982e+06,1.78532e+06,1.04075e+06,2.29668e+06,2.26699e+06,1.27737e+06
4,1.44863e+07,3.75708e+06,3.5347e+06,2.04886e+06,4.55105e+06,4.50903e+06,2.5447e+06
8,2.81966e+07,7.48228e+06,6.88319e+06,3.93954e+06,8.98075e+06,8.86454e+06,5.06218e+06
16,5.32435e+07,1.47021e+07,1.28658e+07,6.90069e+06,1.72488e+07,1.73501e+07,9.90076e+06
24,7.56905e+07,2.17353e+07,1.7469e+07,8.28372e+06,2.46043e+07,2.54278e+07,1.44921e+07
32,7.82218e+07,2.80992e+07,2.07969e+07,8.72807e+06,3.19479e+07,3.16312e+07,1.85506e+07
48,8.31644e+07,3.9648e+07,2.53393e+07,9.12922e+06,4.24169e+07,4.33104e+07,2.48013e+07


==> figures/eval-plots/csv/lognormal-update.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.66764e+06,888241,611561,182306,1.03305e+06,505950,489582
2,3.25305e+06,1.7538e+06,1.21115e+06,358910,2.03165e+06,1.00861e+06,956111
4,5.93522e+06,3.38917e+06,2.34907e+06,695103,3.90188e+06,1.98665e+06,1.83607e+06
8,1.13339e+07,6.33719e+06,4.41242e+06,1.27361e+06,7.25024e+06,3.86043e+06,3.3951e+06
16,1.95356e+07,1.12077e+07,7.80375e+06,2.23025e+06,1.26518e+07,7.34708e+06,5.75671e+06
24,2.55424e+07,1.49127e+07,1.03647e+07,2.84815e+06,1.68583e+07,1.05341e+07,7.57791e+06
32,3.03047e+07,1.73279e+07,1.20128e+07,3.06404e+06,2.00766e+07,1.3282e+07,8.29868e+06
48,3.49147e+07,1.84006e+07,1.50538e+07,3.05222e+06,2.29722e+07,1.80821e+07,8.70408e+06


==> figures/eval-plots/csv/lognormal_skew1_search.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree,DPTree
0.6,3.71264e+06,938299,943803,562727,636752,1.14491e+06,1.22606e+06
0.7,3.76739e+06,955915,960070,569438,648278,1.16302e+06,1.29087e+06
0.8,3.94404e+06,1.01647e+06,1.0148e+06,589677,683035,1.22189e+06,1.3405e+06
0.9,4.39861e+06,1.17556e+06,1.16779e+06,646949,784503,1.37863e+06,1.60239e+06
0.99,5.3565e+06,1.51994e+06,1.49087e+06,761664,1.00159e+06,1.70471e+06,1.959e+06


==> figures/eval-plots/csv/lognormal_skew1_update.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree,DPTree
0.6,1.68829e+06,890789,603459,179781,492060,508572,1.08654e+06
0.7,1.69315e+06,898554,603356,180284,496652,512179,1.05858e+06
0.8,1.68102e+06,926250,615763,181610,507364,523159,1.12928e+06
0.9,1.76714e+06,1.00142e+06,659114,185327,535916,553362,1.20031e+06
0.99,1.87824e+06,1.14674e+06,746964,191324,584764,610302,1.31219e+06


==> figures/eval-plots/csv/lognormal_skew24_search.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree,DPTree
0.6,7.61348e+07,2.22145e+07,1.86853e+07,8.79406e+06,1.46754e+07,2.57202e+07,2.70734e+07
0.7,7.77444e+07,2.27915e+07,1.91623e+07,8.94108e+06,1.50024e+07,2.62578e+07,2.78495e+07
0.8,8.2372e+07,2.438e+07,2.05922e+07,9.47114e+06,1.59884e+07,2.78722e+07,3.03139e+07
0.9,9.32598e+07,2.85133e+07,2.44268e+07,1.09837e+07,1.85921e+07,3.18751e+07,3.61837e+07
0.99,1.13749e+08,3.70126e+07,3.2507e+07,1.42769e+07,2.39975e+07,4.01325e+07,4.70515e+07


==> figures/eval-plots/csv/lognormal_skew24_update.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree,DPTree
0.6,2.61574e+07,1.46566e+07,9.75104e+06,1.21356e+06,7.66737e+06,1.05858e+07,1.75719e+07
0.7,2.58952e+07,1.48472e+07,9.76017e+06,1.17089e+06,7.70022e+06,1.06567e+07,1.57919e+07
0.8,2.60612e+07,1.53161e+07,9.86588e+06,1.16943e+06,6.96396e+06,1.08847e+07,1.82849e+07
0.9,2.63308e+07,1.63013e+07,1.03036e+07,1.07866e+06,1.01241e+06,1.1494e+07,1.93221e+07
0.99,2.25116e+07,1.70511e+07,1.06538e+07,987951,313698,1.21988e+07,2.01107e+07


==> figures/eval-plots/csv/longitudes-erase.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.65911e+06,544133,358959,202661,0,601447,472895
2,3.12941e+06,1.08134e+06,706561,396324,0,1.20208e+06,933199
4,6.13928e+06,2.13337e+06,1.36283e+06,763635,0,2.36198e+06,1.80482e+06
8,1.118e+07,4.14608e+06,2.53991e+06,1.41172e+06,0,4.56528e+06,3.37217e+06
16,1.90321e+07,7.89431e+06,4.45172e+06,2.40661e+06,0,8.64113e+06,5.85101e+06
24,2.56804e+07,1.12325e+07,5.87885e+06,3.12556e+06,0,1.23106e+07,7.40788e+06
32,2.96541e+07,1.39783e+07,6.76037e+06,3.42366e+06,0,1.51996e+07,3.06697e+06
48,3.48963e+07,1.84347e+07,7.21149e+06,3.49263e+06,0,2.00929e+07,1.53653e+06


==> figures/eval-plots/csv/longitudes-insert.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.36647e+06,511548,329307,97199.6,0,198144,394190
2,2.61455e+06,1.01954e+06,651977,190408,0,392771,770250
4,4.96144e+06,1.99986e+06,1.26584e+06,364534,0,788434,1.4787e+06
8,8.85436e+06,3.87562e+06,2.37701e+06,673683,0,1.53508e+06,2.72135e+06
16,1.46253e+07,7.31002e+06,4.19189e+06,1.1582e+06,0,3.00555e+06,4.6315e+06
24,1.7341e+07,1.04005e+07,5.57533e+06,1.47553e+06,0,4.38752e+06,5.69799e+06
32,1.78183e+07,1.26765e+07,6.2885e+06,1.66952e+06,0,5.39721e+06,6.68657e+06
48,1.7892e+07,1.60934e+07,7.28479e+06,1.70387e+06,0,6.95365e+06,7.15415e+06


==> figures/eval-plots/csv/longitudes-pure-dram-insert.csv <==
Threads,PMEM,DRAM
1,1.36647e+06,1.86947e+06
2,2.61455e+06,3.75825e+06
4,4.96144e+06,7.65524e+06
8,8.85436e+06,1.50706e+07
16,1.46253e+07,2.90908e+07
24,1.7341e+07,4.28913e+07
32,1.78183e+07,4.77596e+07
48,1.7892e+07,5.97933e+07


==> figures/eval-plots/csv/longitudes-pure-dram-search.csv <==
Threads,PMEM,DRAM
1,3.6848e+06,6.32005e+06
2,7.30942e+06,1.26923e+07
4,1.4367e+07,2.53058e+07
8,2.77609e+07,4.99806e+07
16,5.16983e+07,9.7094e+07
24,7.18196e+07,1.41834e+08
32,7.37855e+07,1.5724e+08
48,7.75709e+07,1.87198e+08


==> figures/eval-plots/csv/longitudes-range.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,398307,270658,241362,49007.3,0,23752.2,118149
2,794795,538990,486969,97741.4,0,47401.1,235693
4,1.55752e+06,1.05849e+06,964416,196157,0,94301.4,466363
8,3.01448e+06,2.03468e+06,1.88445e+06,390133,0,186781,913861
16,5.48911e+06,3.67024e+06,3.54758e+06,780537,0,365210,1.73013e+06
24,7.17244e+06,4.71699e+06,4.87109e+06,1.16439e+06,0,533889,2.45147e+06
32,7.97537e+06,5.21583e+06,5.6203e+06,1.25066e+06,0,691676,2.31748e+06
48,8.77613e+06,5.60264e+06,6.64679e+06,1.36423e+06,0,972807,1.74792e+06


==> figures/eval-plots/csv/longitudes-search.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,3.6848e+06,930756,903921,542519,0,934806,650108
2,7.30942e+06,1.87831e+06,1.80151e+06,1.0774e+06,0,1.88819e+06,1.30393e+06
4,1.4367e+07,3.73852e+06,3.57633e+06,2.11473e+06,0,3.76235e+06,2.59858e+06
8,2.77609e+07,7.45088e+06,6.96292e+06,4.04519e+06,0,7.42334e+06,5.15794e+06
16,5.16983e+07,1.47019e+07,1.31357e+07,7.0008e+06,0,1.46052e+07,1.00498e+07
24,7.18196e+07,2.1677e+07,1.80847e+07,8.31831e+06,0,2.15622e+07,1.46793e+07
32,7.37855e+07,2.78837e+07,2.1484e+07,8.74767e+06,0,2.7359e+07,1.83775e+07
48,7.75709e+07,3.92957e+07,2.58896e+07,9.1325e+06,0,3.80121e+07,2.49561e+07


==> figures/eval-plots/csv/longitudes-update.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.67833e+06,884413,616731,184130,0,463161,488050
2,3.27025e+06,1.74595e+06,1.19192e+06,362255,0,925501,954799
4,6.22201e+06,3.37802e+06,2.36306e+06,703620,0,1.83091e+06,1.82916e+06
8,1.14012e+07,6.32919e+06,4.46775e+06,1.3079e+06,0,3.5673e+06,3.37649e+06
16,1.93691e+07,1.11776e+07,7.8068e+06,2.23961e+06,0,6.83424e+06,5.65499e+06
24,2.57666e+07,1.4735e+07,1.06154e+07,2.85592e+06,0,9.85737e+06,7.45433e+06
32,3.04143e+07,1.72604e+07,1.23411e+07,3.0478e+06,0,1.24915e+07,8.35274e+06
48,3.49581e+07,1.75024e+07,1.49341e+07,3.0634e+06,0,1.7165e+07,8.47577e+06


==> figures/eval-plots/csv/longlat-erase.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.58694e+06,543766,358596,202902,0,605800,471906
2,3.09902e+06,1.08237e+06,705735,403890,0,1.2102e+06,927006
4,5.76603e+06,2.1324e+06,1.35989e+06,783225,0,2.3785e+06,1.79787e+06
8,1.05776e+07,4.15063e+06,2.53606e+06,1.45069e+06,0,4.59833e+06,3.35399e+06
16,1.85295e+07,7.86455e+06,4.45721e+06,2.49924e+06,0,8.70153e+06,5.88062e+06
24,2.46797e+07,1.12391e+07,5.88248e+06,3.14668e+06,0,1.23904e+07,7.38296e+06
32,2.87444e+07,1.3994e+07,6.68972e+06,3.3874e+06,0,1.5183e+07,3.1825e+06
48,3.24245e+07,1.83364e+07,7.2008e+06,3.5271e+06,0,2.01589e+07,1.51002e+06


==> figures/eval-plots/csv/longlat-insert-ablation.csv <==
Feature, throughput (Mops/s)
Base,1.94155e+06,1.0
+ Overflow-Bucket,5.44031e+06,2.78
+ Fingerprints for PA,5.70915e+06,2.94
+ DRAM,1.26009e+07,6.49
+ Loose density,1.52857e+07,7.87


==> figures/eval-plots/csv/longlat-insert.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.0521e+06,512179,329481,96643.4,0,198310,393714
2,2.08512e+06,1.01844e+06,652386,189777,0,393267,770272
4,3.94225e+06,2.00642e+06,1.26608e+06,364081,0,789650,1.46926e+06
8,7.28565e+06,3.87787e+06,2.37824e+06,675429,0,1.53297e+06,2.72262e+06
16,1.23033e+07,7.34477e+06,4.20128e+06,1.17099e+06,0,3.00005e+06,4.65076e+06
24,1.52857e+07,1.0417e+07,5.56526e+06,1.4894e+06,0,4.37588e+06,5.91254e+06
32,1.59003e+07,1.26821e+07,6.3849e+06,1.66649e+06,0,5.37076e+06,6.68223e+06
48,1.60336e+07,1.6079e+07,7.19964e+06,1.70401e+06,0,6.96685e+06,7.34428e+06


==> figures/eval-plots/csv/longlat-payload.csv <==
payload-size,APEX,BZTree,LBTree,FASTFAIR,DPTree,FPTree,uTree
8B(in),5.20045e+07,8.44416e+06,2.16549e+07,1.80957e+07,0,1.46958e+07,2.164e+07
8,3.5276e+07,7.89007e+06,1.59693e+07,1.38841e+07,0,1.17611e+07,1.53608e+07
16,3.49999e+07,7.88996e+06,1.58754e+07,1.38551e+07,0,1.17183e+07,1.53138e+07
32,3.30416e+07,7.81012e+06,1.54606e+07,1.35472e+07,0,1.15095e+07,1.50019e+07
64,2.81059e+07,7.34372e+06,1.36724e+07,1.22175e+07,0,1.05919e+07,1.32033e+07
128,2.86656e+07,7.49138e+06,1.38643e+07,1.24014e+07,0,1.05744e+07,1.33723e+07


==> figures/eval-plots/csv/longlat-pure-dram-insert.csv <==
Threads,PMEM,DRAM
1,1.0521e+06,1.38246e+06
2,2.08512e+06,2.74353e+06
4,3.94225e+06,5.39094e+06
8,7.28565e+06,1.06397e+07
16,1.23033e+07,2.10381e+07
24,1.52857e+07,3.16145e+07
32,1.59003e+07,3.41524e+07
48,1.60336e+07,4.3903e+07


==> figures/eval-plots/csv/longlat-pure-dram-search.csv <==
Threads,PMEM,DRAM
1,2.65057e+06,4.27861e+06
2,5.25432e+06,8.63264e+06
4,1.03758e+07,1.7225e+07
8,2.01425e+07,3.39442e+07
16,3.75112e+07,6.59764e+07
24,5.20045e+07,9.63222e+07
32,5.52603e+07,1.10491e+08
48,6.02274e+07,1.36857e+08


==> figures/eval-plots/csv/longlat-range.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,337987,270801,243606,48429.6,0,23747,118261
2,674485,537931,486228,97162.8,0,47392.4,235610
4,1.33306e+06,1.05804e+06,963646,194602,0,94325.2,466298
8,2.60041e+06,2.02978e+06,1.88491e+06,387239,0,186805,912126
16,4.81434e+06,3.67448e+06,3.54641e+06,776291,0,365258,1.74032e+06
24,6.37133e+06,4.7196e+06,4.87605e+06,1.15545e+06,0,534009,2.43934e+06
32,7.2166e+06,5.22708e+06,5.62093e+06,1.218e+06,0,691671,2.29506e+06
48,8.04952e+06,5.60322e+06,6.64543e+06,1.34695e+06,0,972795,1.05056e+06


==> figures/eval-plots/csv/longlat-search-ablation.csv <==
Feature, throughput (Mops/s), ratio
Base,2.69356e+07,1.0
+ Overflow-Bucket,2.92495e+07,1.09
+ DRAM,5.14562e+07,1.91


==> figures/eval-plots/csv/longlat-search.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,2.65057e+06,932968,902656,544358,0,937012,651912
2,5.25432e+06,1.87795e+06,1.79903e+06,1.08049e+06,0,1.89185e+06,1.30463e+06
4,1.03758e+07,3.74694e+06,3.56261e+06,2.1273e+06,0,3.76821e+06,2.5995e+06
8,2.01425e+07,7.44575e+06,6.9724e+06,4.07958e+06,0,7.44682e+06,5.15674e+06
16,3.75112e+07,1.4711e+07,1.31327e+07,7.09781e+06,0,1.46329e+07,1.00823e+07
24,5.20045e+07,2.16549e+07,1.80957e+07,8.44416e+06,0,2.164e+07,1.46958e+07
32,5.52603e+07,2.78781e+07,2.14775e+07,8.73192e+06,0,2.73778e+07,1.8405e+07
48,6.02274e+07,3.93042e+07,2.58739e+07,9.11659e+06,0,3.79937e+07,2.504e+07


==> figures/eval-plots/csv/longlat-update.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.58099e+06,883287,616141,184452,0,463141,488656
2,3.11123e+06,1.74552e+06,1.21967e+06,367784,0,925932,955144
4,5.96808e+06,3.37672e+06,2.36944e+06,716557,0,1.83092e+06,1.82934e+06
8,1.08267e+07,6.32283e+06,4.4661e+06,1.34309e+06,0,3.56929e+06,3.3668e+06
16,1.90019e+07,1.11761e+07,7.95766e+06,2.31658e+06,0,6.8342e+06,5.71972e+06
24,2.49139e+07,1.48789e+07,1.0472e+07,2.87183e+06,0,9.85256e+06,7.15333e+06
32,2.95231e+07,1.73378e+07,1.2343e+07,3.04307e+06,0,1.24967e+07,8.25204e+06
48,3.43302e+07,1.85566e+07,1.49043e+07,3.09334e+06,0,1.71412e+07,7.78822e+06


==> figures/eval-plots/csv/longlat_skew1_search.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,2.52907e+06,932234,909476,552571,654338,945980
0.7,2.56813e+06,949748,924516,558171,664624,960826
0.8,2.68271e+06,1.0061e+06,976544,578492,700648,1.00445e+06
0.9,2.98008e+06,1.16411e+06,1.12653e+06,636211,803249,1.12763e+06
0.99,3.61922e+06,1.49204e+06,1.44864e+06,749879,1.02278e+06,1.38552e+06


==> figures/eval-plots/csv/longlat_skew1_update.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,1.59971e+06,881370,590561,178446,492675,465924
0.7,1.59816e+06,889505,588126,178805,496351,468635
0.8,1.63024e+06,915805,601809,180229,507939,479254
0.9,1.70972e+06,991549,646144,183914,536296,508423
0.99,1.83179e+06,1.13678e+06,735531,190663,581596,562851


==> figures/eval-plots/csv/longlat_skew24_search.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,5.07926e+07,2.20776e+07,1.82869e+07,8.44934e+06,1.48008e+07,2.18679e+07
0.7,5.19004e+07,2.26506e+07,1.87581e+07,8.5915e+06,1.50917e+07,2.23117e+07
0.8,5.48687e+07,2.42085e+07,2.01503e+07,9.08344e+06,1.60332e+07,2.34787e+07
0.9,6.2519e+07,2.82549e+07,2.3876e+07,1.05571e+07,1.86387e+07,2.67145e+07
0.99,7.80541e+07,3.65263e+07,3.17203e+07,1.37701e+07,2.39901e+07,3.31343e+07


==> figures/eval-plots/csv/longlat_skew24_update.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,2.54742e+07,1.48419e+07,1.02926e+07,2.85336e+06,7.58764e+06,9.91484e+06
0.7,2.54433e+07,1.5062e+07,1.03166e+07,2.84173e+06,7.40558e+06,9.98798e+06
0.8,2.507e+07,1.54615e+07,1.05803e+07,2.88364e+06,6.35819e+06,1.02082e+07
0.9,2.55774e+07,1.64355e+07,1.13702e+07,2.95192e+06,1.04074e+06,1.07984e+07
0.99,2.0958e+07,1.73319e+07,1.19682e+07,1.32658e+06,249044,1.15922e+07


==> figures/eval-plots/csv/mixed02-lognormal.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree,DPTree
1,2.88644e+06,770541,669655,264323,538817,570420,981012
2,5.58801e+06,1.54529e+06,1.33023e+06,520606,1.07097e+06,1.14544e+06,1.93882e+06
4,1.03344e+07,3.07939e+06,2.59676e+06,1.01321e+06,2.10067e+06,2.28803e+06,3.783e+06
8,1.93274e+07,6.05322e+06,4.92501e+06,1.91763e+06,4.07669e+06,4.50503e+06,7.20111e+06
16,3.24113e+07,1.17595e+07,8.75999e+06,3.35881e+06,7.60724e+06,8.80707e+06,1.22079e+07
24,4.1987e+07,1.71165e+07,1.15654e+07,4.28693e+06,1.06072e+07,1.28229e+07,1.57662e+07
32,4.58819e+07,2.14125e+07,1.3542e+07,4.64598e+06,1.2468e+07,1.57739e+07,1.86712e+07
48,4.92446e+07,2.90652e+07,1.58327e+07,4.87407e+06,1.5372e+07,2.07448e+07,2.23252e+07


==> figures/eval-plots/csv/mixed02-longitudes.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,2.74607e+06,762570,640117,269021,541517,503460,
2,5.25469e+06,1.52671e+06,1.27215e+06,530465,1.07462e+06,1.01462e+06,
4,1.0063e+07,3.02317e+06,2.49228e+06,1.02769e+06,2.10499e+06,2.03116e+06,
8,1.82935e+07,5.96471e+06,4.74936e+06,1.94641e+06,4.05751e+06,4.02532e+06,
16,3.13518e+07,1.15531e+07,8.53742e+06,3.3904e+06,7.51721e+06,7.90719e+06,
24,4.06435e+07,1.68149e+07,1.13892e+07,4.30767e+06,1.04724e+07,1.15862e+07,
32,4.31523e+07,2.11841e+07,1.34674e+07,4.64018e+06,1.25269e+07,1.43654e+07
48,4.70042e+07,2.89032e+07,1.59725e+07,4.85825e+06,1.56813e+07,1.92866e+07


==> figures/eval-plots/csv/mixed02-longlat.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,1.9651e+06,762835,639967,267100,541617,502290,
2,3.87544e+06,1.52793e+06,1.2731e+06,525123,1.07448e+06,1.01297e+06,
4,7.3932e+06,3.03903e+06,2.49235e+06,1.02346e+06,2.10513e+06,2.0304e+06,
8,1.39528e+07,5.97353e+06,4.74905e+06,1.92684e+06,4.05923e+06,4.01423e+06,
16,2.47346e+07,1.15747e+07,8.5443e+06,3.37277e+06,7.52754e+06,7.88193e+06,
24,3.24404e+07,1.68149e+07,1.14263e+07,4.28374e+06,1.04802e+07,1.15533e+07,
32,3.57181e+07,2.12003e+07,1.34563e+07,4.65019e+06,1.25275e+07,1.43876e+07
48,3.96353e+07,2.88895e+07,1.60008e+07,4.87088e+06,1.57086e+07,1.92914e+07


==> figures/eval-plots/csv/mixed05-lognormal.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree,DPTree
1,2.12529e+06,650061,514963,156100,466827,344580,898108
2,4.05648e+06,1.30034e+06,1.01633e+06,306666,920215,686612,1.73063e+06
4,7.59831e+06,2.57089e+06,1.96874e+06,595006,1.78912e+06,1.37193e+06,3.29424e+06
8,1.32935e+07,5.03029e+06,3.69011e+06,1.12241e+06,3.38528e+06,2.67285e+06,5.94893e+06
16,2.2264e+07,9.61367e+06,6.42403e+06,1.9639e+06,6.07209e+06,5.21989e+06,9.09869e+06
24,2.75656e+07,1.37578e+07,8.4425e+06,2.53256e+06,8.07565e+06,7.58915e+06,1.06887e+07
32,2.91979e+07,1.69535e+07,9.77773e+06,2.7734e+06,9.31019e+06,9.31845e+06,1.18714e+07
48,3.02587e+07,2.22202e+07,1.08786e+07,2.87624e+06,1.08525e+07,1.20353e+07,1.3136e+07


==> figures/eval-plots/csv/mixed05-longitudes.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,1.96735e+06,643566,471107,157852,472699,315545,
2,3.83987e+06,1.282e+06,933337,310384,931356,632413,
4,7.2417e+06,2.53873e+06,1.81516e+06,602683,1.80462e+06,1.26811e+06,
8,1.3015e+07,4.9554e+06,3.43374e+06,1.13004e+06,3.4017e+06,2.48093e+06,
16,2.19006e+07,9.46268e+06,6.08691e+06,1.97544e+06,6.06526e+06,4.86486e+06,
24,2.6326e+07,1.35887e+07,8.11571e+06,2.53984e+06,8.07636e+06,7.09218e+06,
32,2.80541e+07,1.6744e+07,9.41453e+06,2.78064e+06,9.36996e+06,8.78496e+06
48,2.93992e+07,2.20964e+07,1.08504e+07,2.87666e+06,1.08498e+07,1.15551e+07


==> figures/eval-plots/csv/mixed05-longlat.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
1,1.44428e+06,645379,471039,156894,472968,316871,
2,2.87686e+06,1.28576e+06,932614,309418,931211,632429,
4,5.50419e+06,2.54424e+06,1.81544e+06,598649,1.80378e+06,1.26679e+06,
8,1.00496e+07,4.95547e+06,3.42984e+06,1.12602e+06,3.39756e+06,2.47774e+06,
16,1.74771e+07,9.47688e+06,6.08724e+06,1.97163e+06,6.07219e+06,4.86457e+06,
24,2.26411e+07,1.35892e+07,8.10547e+06,2.53933e+06,8.09231e+06,7.09895e+06,
32,2.4212e+07,1.68031e+07,9.47224e+06,2.78513e+06,9.2431e+06,8.77279e+06
48,2.5776e+07,2.22319e+07,1.09552e+07,2.88083e+06,1.08767e+07,1.14745e+07


==> figures/eval-plots/csv/pa_accelerator_fb.csv <==
Threads,With FP,Without FP
1,1.26545e+06,1.28594e+06
2,2.54168e+06,2.54789e+06
4,4.80035e+06,4.83827e+06
8,9.00017e+06,8.8639e+06
16,1.59381e+07,1.48521e+07
24,2.14764e+07,1.92456e+07


==> figures/eval-plots/csv/pa_accelerator_longitudes.csv <==
Threads,With FP,Without FP
1,1.36647e+06,1.1867e+06
2,2.61455e+06,2.30722e+06
4,4.96144e+06,4.36587e+06
8,8.85436e+06,7.84417e+06
16,1.46253e+07,1.26778e+07
24,1.7341e+07,1.49962e+07


==> figures/eval-plots/csv/pa_accelerator_longlat.csv <==
Threads,With FP,Without FP
1,1.06476e+06,918079
2,2.08949e+06,1.80135e+06
4,3.97916e+06,3.43845e+06
8,7.28502e+06,6.29797e+06
16,1.2321e+07,1.07005e+07
24,1.4933e+07,1.32406e+07


==> figures/eval-plots/csv/single-erase.csv <==
Dataset,APEX,LB+-Tree,FAST+FAIR,BzTree,uTree,FPTree,DPTree
Longitudes,1.65911e+06,544133,358959,202661,601447,472895,0
Longlat,1.58694e+06,543766,358596,202902,605800,471906,0
Lognormal,1.62483e+06,546736,356904,200962,686540,494235,0
FB,1.1465e+06,546975,417169,201676,687301,357140,0
YCSB,1.66817e+06,546887,361409,205857,686882,491377,0
TPC-E,1.49528e+06,546619,356608,196088,688041,492694,0


==> figures/eval-plots/csv/single-insert.csv <==
Dataset,APEX,LB+-Tree,FAST+FAIR,BzTree,uTree,FPTree,DPTree
Longitudes,1.36647e+06,511548,329307,97199.6,198459,394190,0
Longlat,1.06476e+06,512179,329481,96643.4,198457,393714,0
Lognormal,1.43671e+06,518350,376267,95530,211678,386568,862600
FB,487188,516848,422178,96443.4,211401,385577,840452
YCSB,1.40829e+06,514538,377303,97748.8,208560,392803,858880
TPC-E,1.07541e+06,516061,372832,93131.1,211172,385440,855212


==> figures/eval-plots/csv/single-range.csv <==
Dataset,APEX,LB+-Tree,FAST+FAIR,BzTree,uTree,FPTree,DPTree
Longitudes,398307,270658,241362,49007.3,23752.2,118149,0
Longlat,337987,270801,243606,48429.6,23747,118261,0
Lognormal,392508,270697,272024,46063.3,23872.4,124474,218222
FB,145532,271214,349947,45679.1,23850.2,124405,207888
YCSB,393144,270605,269004,52859.9,23868.8,124356,214739
TPC-E,310785,270618,271787,47402.2,21369.6,124687,215515


==> figures/eval-plots/csv/single-search.csv <==
Dataset,APEX,LB+-Tree,FAST+FAIR,BzTree,uTree,FPTree,DPTree
Longitudes,3.6848e+06,930756,903921,542519,934806,650108,0
Longlat,2.65057e+06,932968,902656,544358,937012,651912,0
Lognormal,3.68785e+06,935084,893109,522688,1.13137e+06,635309,1.14077e+06
FB,1.40918e+06,939121,852370,531456,1.12952e+06,631763,1.02733e+06
YCSB,3.32211e+06,934179,894702,566804,1.12997e+06,633027,1.13459e+06
TPC-E,2.41647e+06,934504,892981,528732,1.13126e+06,633521,1.05513e+06


==> figures/eval-plots/csv/single-search2.csv <==
Dataset,APEX,LB+-Tree,FAST+FAIR,BzTree
Longitudes,3.7648e+06,930756,903921,542519
Longlat,2.72675e+06,932968,902656,544358
Lognormal,4.13747e+06,935084,893109,522688
FB,1.49322e+06,939121,852370,531456
YCSB,3.677e+06,934179,894702,566804
TPC-E,2.36781e+06,934504,892981,528732


==> figures/eval-plots/csv/single-update.csv <==
Dataset,APEX,LB+-Tree,FAST+FAIR,BzTree,uTree,FPTree,DPTree
Longitudes,1.67833e+06,884413,616731,184130,463161,488050,0
Longlat,1.58099e+06,883287,616141,184452,463141,488656,0
Lognormal,1.66764e+06,888241,611561,182306,505950,489582,1.03305e+06
FB,1.26545e+06,888083,601524,182712,506011,487598,944108
YCSB,1.68503e+06,887696,612300,187023,505607,487561,1.00305e+06
TPC-E,1.55871e+06,888301,611339,182891,506279,488308,959027


==> figures/eval-plots/csv/skew1_search.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,2.52907e+06,932234,909476,552571,654338,945980
0.7,2.56813e+06,949748,924516,558171,664624,960826
0.8,2.68271e+06,1.0061e+06,976544,578492,700648,1.00445e+06
0.9,2.98008e+06,1.16411e+06,1.12653e+06,636211,803249,1.12763e+06
0.99,3.61922e+06,1.49204e+06,1.44864e+06,749879,1.02278e+06,1.38552e+06


==> figures/eval-plots/csv/skew1_update.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,1.59971e+06,881370,590561,178446,492675,465924
0.7,1.59816e+06,889505,588126,178805,496351,468635
0.8,1.63024e+06,915805,601809,180229,507939,479254
0.9,1.70972e+06,991549,646144,183914,536296,508423
0.99,1.83179e+06,1.13678e+06,735531,190663,581596,562851


==> figures/eval-plots/csv/skew24_search.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,5.07926e+07,2.20776e+07,1.82869e+07,8.44934e+06,1.48008e+07,2.18679e+07
0.7,5.19004e+07,2.26506e+07,1.87581e+07,8.5915e+06,1.50917e+07,2.23117e+07
0.8,5.48687e+07,2.42085e+07,2.01503e+07,9.08344e+06,1.60332e+07,2.34787e+07
0.9,6.2519e+07,2.82549e+07,2.3876e+07,1.05571e+07,1.86387e+07,2.67145e+07
0.99,7.80541e+07,3.65263e+07,3.17203e+07,1.37701e+07,2.39901e+07,3.31343e+07


==> figures/eval-plots/csv/skew24_update.csv <==
Theta,APEX,LB+-Tree,FAST+FAIR,BzTree,FPTree,uTree
0.6,2.54742e+07,1.48419e+07,1.02926e+07,2.85336e+06,7.58764e+06,9.91484e+06
0.7,2.54433e+07,1.5062e+07,1.03166e+07,2.84173e+06,7.40558e+06,9.98798e+06
0.8,2.507e+07,1.54615e+07,1.05803e+07,2.88364e+06,6.35819e+06,1.02082e+07
0.9,2.55774e+07,1.64355e+07,1.13702e+07,2.95192e+06,1.04074e+06,1.07984e+07
0.99,2.0958e+07,1.73319e+07,1.19682e+07,1.32658e+06,249044,1.15922e+07


==> figures/eval-plots/csv/smo-cost-longitudes.csv <==
Threads,APEX (SMO cost),APEX (basic insert), LB+-Tree (SMO cost), APEX (basic insert)
1,735406,2.06484e+06,380181,623729
2,1.4197e+06,3.96674e+06,741714,1.24169e+06
4,2.58668e+06,6.62083e+06,1.4141e+06,2.44285e+06
8,4.15177e+06,1.28337e+07,2.55073e+06,4.73821e+06
16,4.95184e+06,1.94536e+07,4.6277e+06,9.00981e+06
24,4.76023e+06,2.45893e+07,6.2249e+06,1.2924e+07


==> figures/eval-plots/csv/smo-cost-longlat.csv <==
Threads,APEX (SMO cost),APEX (basic insert), LB+-Tree (SMO cost), APEX (basic insert)
1,635751,1.60747e+06,380590,624019
2,1.22647e+06,3.1216e+06,742143,1.2428e+06
4,2.26889e+06,6.14778e+06,1.41601e+06,2.44568e+06
8,3.74214e+06,1.09012e+07,2.54639e+06,4.75139e+06
16,4.69199e+06,1.74837e+07,4.62542e+06,9.02023e+06
24,4.70583e+06,2.2946e+07,6.2585e+06,1.28688e+07


==> figures/eval-plots/csv/smo-lognormal.csv <==
Threads,Adaptive,Static
1,1.45396e+06,1.2681e+06
2,2.81286e+06,2.38563e+06
4,5.24355e+06,4.21494e+06
8,9.41908e+06,6.87562e+06
16,1.50682e+07,1.07224e+07
24,1.79745e+07,1.30456e+07


==> figures/eval-plots/csv/smo-ycsb.csv <==
Threads,Adaptive,Static
1,1.4111e+06,1.12378e+06
2,2.90063e+06,2.01716e+06
4,5.46645e+06,3.43918e+06
8,9.93446e+06,5.46635e+06
16,1.54423e+07,8.178e+06
24,2.02907e+07,1.00378e+07


==> figures/eval-plots/csv/tpce-erase.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.49528e+06,546619,356608,196088,0,688041,492694
2,2.86876e+06,1.08543e+06,701450,385983,0,1.36716e+06,972615
4,5.56556e+06,2.1441e+06,1.35122e+06,742639,0,2.67305e+06,1.87639e+06
8,1.00217e+07,4.1609e+06,2.51749e+06,1.39624e+06,0,5.12242e+06,3.50165e+06
16,1.75584e+07,7.90758e+06,4.40932e+06,2.39567e+06,0,9.51316e+06,6.03837e+06
24,2.31723e+07,1.12966e+07,5.82942e+06,3.10638e+06,0,1.33443e+07,7.67452e+06
32,2.66764e+07,1.4036e+07,6.70114e+06,3.427e+06,0,1.62949e+07,3.40356e+06
48,3.15499e+07,1.85113e+07,7.19204e+06,3.5e+06,0,2.13759e+07,2.05835e+06


==> figures/eval-plots/csv/tpce-insert.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.07541e+06,516061,372832,93131.1,855212,211172,385440
2,2.11131e+06,1.02652e+06,732247,183387,1.5866e+06,417849,755966
4,4.02858e+06,2.01697e+06,1.41659e+06,354110,2.90639e+06,833288,1.45172e+06
8,7.37136e+06,3.90309e+06,2.63985e+06,664912,4.94942e+06,1.61019e+06,2.69065e+06
16,1.23768e+07,7.38492e+06,4.57859e+06,1.16949e+06,6.65645e+06,3.14522e+06,4.63647e+06
24,1.56219e+07,1.04666e+07,5.99564e+06,1.52352e+06,7.02715e+06,4.55031e+06,5.82668e+06
32,1.64719e+07,1.27206e+07,6.67495e+06,1.67157e+06,7.52717e+06,5.61944e+06,6.67651e+06
48,1.7372e+07,1.61761e+07,6.93863e+06,1.69357e+06,7.71166e+06,7.06774e+06,7.24716e+06


==> figures/eval-plots/csv/tpce-range.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,310785,270618,271787,47402.2,215515,21369.6,124687
2,625540,538344,541647,94874.1,423784,47608,248009
4,1.23698e+06,1.05751e+06,1.06964e+06,189699,825893,94753.8,491307
8,2.40572e+06,2.03307e+06,2.07005e+06,378951,1.5454e+06,187656,959050
16,4.47269e+06,3.66187e+06,3.81488e+06,753552,2.50516e+06,366815,1.81862e+06
24,6.00218e+06,4.72327e+06,5.08846e+06,1.13052e+06,2.81181e+06,536125,2.54663e+06
32,6.88327e+06,5.1996e+06,5.75508e+06,1.18699e+06,2.89015e+06,694639,2.33358e+06
48,7.761e+06,5.62531e+06,6.57219e+06,1.25389e+06,2.9718e+06,976511,1.62967e+06


==> figures/eval-plots/csv/tpce-search.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,2.41647e+06,934504,892981,528732,1.05513e+06,1.13126e+06,633521
2,4.82635e+06,1.87775e+06,1.78482e+06,1.05082e+06,2.10969e+06,2.2702e+06,1.27457e+06
4,9.57181e+06,3.75872e+06,3.53512e+06,2.06609e+06,4.18501e+06,4.51283e+06,2.54021e+06
8,1.87165e+07,7.47617e+06,6.8722e+06,3.95472e+06,8.21724e+06,8.8783e+06,5.04862e+06
16,3.57049e+07,1.4747e+07,1.28514e+07,6.8949e+06,1.56769e+07,1.73604e+07,9.87609e+06
24,5.08273e+07,2.17641e+07,1.74404e+07,8.30664e+06,2.21777e+07,2.54446e+07,1.44569e+07
32,5.41796e+07,2.81674e+07,2.08113e+07,8.73952e+06,2.86164e+07,3.16177e+07,1.85181e+07
48,6.01218e+07,3.97098e+07,2.53344e+07,9.10646e+06,3.73878e+07,4.33548e+07,2.47644e+07


==> figures/eval-plots/csv/tpce-update.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.55871e+06,888301,611339,182891,959027,506279,488308
2,3.0449e+06,1.75448e+06,1.20773e+06,360108,1.87906e+06,1.00915e+06,958322
4,5.72037e+06,3.39392e+06,2.34064e+06,695805,3.61414e+06,1.98884e+06,1.83759e+06
8,1.03596e+07,6.34126e+06,4.39079e+06,1.30599e+06,6.71637e+06,3.86401e+06,3.40788e+06
16,1.84005e+07,1.11611e+07,7.78398e+06,2.22042e+06,1.16778e+07,7.35132e+06,5.88846e+06
24,2.42123e+07,1.47248e+07,1.03787e+07,2.87623e+06,1.55004e+07,1.05356e+07,7.61016e+06
32,2.65075e+07,1.68483e+07,1.22371e+07,3.05607e+06,1.85155e+07,1.32996e+07,8.17194e+06
48,2.94504e+07,1.68426e+07,1.50237e+07,3.10581e+06,2.13e+07,1.81583e+07,8.62452e+06


==> figures/eval-plots/csv/ycsb-erase.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.66817e+06,546887,361409,205857,0,686882,491377
2,3.24676e+06,1.08796e+06,710842,409516,0,1.36731e+06,970461
4,6.07141e+06,2.14386e+06,1.36778e+06,793428,0,2.66958e+06,1.87492e+06
8,1.1236e+07,4.16579e+06,2.54793e+06,1.47174e+06,0,5.10889e+06,3.49622e+06
16,1.94667e+07,7.90853e+06,4.46781e+06,2.50376e+06,0,9.50426e+06,6.08903e+06
24,2.56829e+07,1.11787e+07,5.85352e+06,3.15098e+06,0,1.3336e+07,7.59799e+06
32,2.91537e+07,1.40392e+07,6.63951e+06,3.40464e+06,0,1.62714e+07,3.1421e+06
48,3.36013e+07,1.85145e+07,7.15931e+06,3.53346e+06,0,2.11914e+07,1.77091e+06


==> figures/eval-plots/csv/ycsb-insert.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.40829e+06,514538,377303,97748.8,858880,208560,392803
2,2.75972e+06,1.02453e+06,743769,191817,1.58894e+06,418014,768968
4,5.16446e+06,2.01182e+06,1.432e+06,368281,2.90273e+06,834012,1.47419e+06
8,9.25964e+06,3.89274e+06,2.66776e+06,683013,4.87759e+06,1.61071e+06,2.70179e+06
16,1.50058e+07,7.33859e+06,4.622e+06,1.1711e+06,6.52236e+06,3.1463e+06,4.53029e+06
24,1.96161e+07,1.0418e+07,6.01285e+06,1.49714e+06,7.11323e+06,4.54424e+06,5.93607e+06
32,1.91476e+07,1.2685e+07,6.80764e+06,1.67663e+06,6.89854e+06,5.55903e+06,6.66395e+06
48,2.02613e+07,1.60785e+07,7.2344e+06,1.70013e+06,7.6549e+06,7.10218e+06,7.32396e+06


==> figures/eval-plots/csv/ycsb-range.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,393144,270605,269004,52859.9,214739,23868.8,124356
2,778634,537994,537416,106295,434387,47610,248147
4,1.53269e+06,1.05759e+06,1.06013e+06,212364,867318,94782.1,490139
8,2.96812e+06,2.0368e+06,2.05606e+06,425391,1.57303e+06,187647,959239
16,5.42583e+06,3.66845e+06,3.79497e+06,846406,2.7294e+06,366763,1.81846e+06
24,7.15763e+06,4.72875e+06,5.07246e+06,1.26052e+06,3.11699e+06,536128,2.52342e+06
32,8.00787e+06,5.19933e+06,5.75553e+06,1.30602e+06,3.13676e+06,694587,2.34908e+06
48,8.83592e+06,5.62785e+06,6.57095e+06,1.45041e+06,3.25251e+06,976328,1.70137e+06


==> figures/eval-plots/csv/ycsb-search.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,3.32211e+06,934179,894702,566804,1.13459e+06,1.12997e+06,633027
2,6.59577e+06,1.87965e+06,1.79025e+06,1.12364e+06,2.35679e+06,2.26722e+06,1.27268e+06
4,1.30084e+07,3.74853e+06,3.54227e+06,2.20809e+06,4.67802e+06,4.50794e+06,2.54144e+06
8,2.52305e+07,7.46551e+06,6.90092e+06,4.21534e+06,8.84862e+06,8.86456e+06,5.04612e+06
16,4.71989e+07,1.4715e+07,1.29219e+07,7.21143e+06,1.73561e+07,1.73353e+07,9.87235e+06
24,6.58906e+07,2.17063e+07,1.75237e+07,8.44194e+06,2.38425e+07,2.53629e+07,1.44431e+07
32,6.82466e+07,2.81477e+07,2.07893e+07,8.77995e+06,3.02236e+07,3.17861e+07,1.84985e+07
48,7.28044e+07,3.96802e+07,2.53305e+07,9.13865e+06,3.88924e+07,4.35784e+07,2.47453e+07


==> figures/eval-plots/csv/ycsb-update.csv <==
Threads,APEX,LB+-Tree,FAST+FAIR,BzTree,DPTree,uTree,FPTree
1,1.68503e+06,887696,612300,187023,1.00305e+06,505607,487561
2,3.28233e+06,1.75222e+06,1.21305e+06,372879,1.98871e+06,1.0075e+06,956558
4,6.07806e+06,3.38994e+06,2.35296e+06,725750,3.96284e+06,1.98633e+06,1.83167e+06
8,1.12895e+07,6.33701e+06,4.41546e+06,1.35681e+06,6.88879e+06,3.86098e+06,3.40946e+06
16,1.91339e+07,1.12097e+07,7.82976e+06,2.33609e+06,1.14949e+07,7.34841e+06,5.89451e+06
24,2.51112e+07,1.47404e+07,1.04058e+07,2.8822e+06,1.45998e+07,1.05238e+07,7.14215e+06
32,3.03494e+07,1.69748e+07,1.22286e+07,3.01521e+06,1.86676e+07,1.33034e+07,8.12012e+06
48,3.49246e+07,1.8536e+07,1.4744e+07,3.068e+06,1.88371e+07,1.80449e+07,8.51559e+06


==> figures/factor_analyze/node_size/csv/dn-insert.csv <==
Max-DN-Size, throughput (Mops/s)
4KB,9.99055e+06
32KB,1.59397e+07
256KB,1.79205e+07
2MB,1.73087e+07
16MB,1.39601e+07


==> figures/factor_analyze/node_size/csv/dn-search.csv <==
Max-DN-Size, throughput (Mops/s), Avg-tree-depth
4KB,2.86509e+07,3.37718
32KB,5.78505e+07,3.31345
256KB,7.93491e+07,1.94482
2MB,8.04926e+07,1.82189
16MB,8.0735e+07,1.5368


==> figures/factor_analyze/node_size/csv/in-insert.csv <==
Max-IN-Size, throughput (Mops/s)
4KB,1.7529e+07
32KB,1.75583e+07
256KB,1.79647e+07
2MB,1.8114e+07
16MB,1.79953e+07


==> figures/factor_analyze/node_size/csv/in-search.csv <==
Max-IN-Size, throughput (Mops/s), Avg-tree-depth
4KB,7.35343e+07,3.51991
32KB,7.51877e+07,3.03917
256KB,7.5615e+07,2.96005
2MB,7.53918e+07,2.87526
16MB,7.93033e+07,1.94482


==> figures/factor_analyze/overflow_bucket/fb.csv <==
Threads,With-OB,Without-OB
1,1.409,0.462
2,2.882,0.922
4,5.728,1.813
8,11.247,3.464
16,21.262,6.134
24,29.834,7.587


==> figures/factor_analyze/overflow_bucket/longlat.csv <==
Threads,With Overflow-Bucket,Without Overflow-Bucket
1,2.65,2.297
2,5.25,4.59
4,10.375,9.013
8,20.143,17.368
16,37.511,31.754
24,52.005,42.55


==> figures/factor_analyze/probing/csv/insert-longitudes.csv <==
Dataset,8,16,32,64,128
Longitudes,1.68083e+07,1.7837e+07,1.82718e+07,1.77203e+07,1.66986e+07
Longitudes,7.27388e+06,7.1371e+06,6.76542e+06,6.05384e+06,5.00717e+06

==> figures/factor_analyze/probing/csv/longitudes-insert.csv <==
probing-length,Throughput
8,1.68083e+07
16,1.7837e+07
32,1.82718e+07
64,1.77203e+07
128,1.66986e+07


==> figures/factor_analyze/probing/csv/longitudes-range.csv <==
probing-length,Throughput
8,7.27388e+06
16,7.1371e+06
32,6.76542e+06
64,6.05384e+06
128,5.00717e+06


==> figures/factor_analyze/probing/csv/longitudes-search.csv <==
probing-length,Throughput
8,7.68899e+07
16,7.43862e+07
32,7.32194e+07
64,7.30506e+07
128,7.30283e+07


==> figures/factor_analyze/probing/csv/longlat-search.csv <==
probing-length,Throughput
8,5.61388e+07
16,4.82825e+07
32,4.09126e+07
64,4.0356e+07
128,4.128e+07


==> figures/factor_analyze/probing/csv/range-longitudes.csv <==
Dataset,8,16,32,64,128
Longitudes,7.27388e+06,7.1371e+06,6.76542e+06,6.05384e+06,5.00717e+06

==> figures/factor_analyze/probing/csv/search-longitudes.csv <==
Dataset,8,16,32,64,128
Longitudes,7.68899e+07,7.43862e+07,7.32194e+07,7.30506e+07,7.30283e+07
Longlat,5.61388e+07,4.82825e+07,4.09126e+07,4.0356e+07,4.128e+07

==> figures/factor_analyze/probing/csv/search-longlat.csv <==
Dataset,8,16,32,64,128
Longlat,5.61388e+07,4.82825e+07,4.09126e+07,4.0356e+07,4.128e+07

==> figures/factor_analyze/stash_coefficient/csv/longitudes-insert.csv <==
Stash coefficient, Throughput
1,1.76808e+07
1.5,1.75717e+07
2,1.75556e+07
3,1.77503e+07
4,1.7722e+07
5,1.78121e+07


==> figures/factor_analyze/stash_coefficient/csv/longitudes-search.csv <==
Stash coefficient, Throughput
1,7.11938e+07
1.5,6.88982e+07
2,6.90121e+07
3,6.80661e+07
4,6.7342e+07
5,6.66949e+07


==> figures/factor_analyze/stash_coefficient/csv/longlat-insert.csv <==
Stash coefficient, Throughput
1,1.54472e+07
1.5,1.54295e+07
2,1.53763e+07
3,1.55551e+07
4,1.56674e+07
5,1.5547e+07


==> figures/factor_analyze/stash_coefficient/csv/longlat-search.csv <==
Stash coefficient, Throughput
1,5.33621e+07
1.5,5.04918e+07
2,4.95689e+07
3,4.82601e+07
4,4.74138e+07
5,4.68404e+07


==> figures/factor_analyze/stash_ratio/csv/longitudes-insert.csv <==
Stash ratio, Throughput
0,1.58677e+07
0.1,1.70964e+07
0.2,1.7182e+07
0.3,1.65543e+07
0.5,1.58727e+07
0.7,1.46818e+07
0.9,8.3534e+06
da,17.6e+06


==> figures/factor_analyze/stash_ratio/csv/longitudes-search.csv <==
Stash ratio, Throughput
0,7.39376e+07
0.1,6.8921e+07
0.2,6.21472e+07
0.3,5.50699e+07
0.5,4.18538e+07
0.7,3.37759e+07
0.9,2.46928e+07
da,71.86e+06


==> figures/factor_analyze/stash_ratio/csv/longlat-insert.csv <==
Stash ratio, Throughput
0,1.39379e+07
0.1,1.49059e+07
0.2,1.54058e+07
0.3,1.52054e+07
0.5,1.46901e+07
0.7,1.37189e+07
0.9,9.14651e+06
da,15.46e+06


==> figures/factor_analyze/stash_ratio/csv/longlat-search.csv <==
Stash ratio, Throughput
0,5.60953e+07
0.1,5.31811e+07
0.2,5.01042e+07
0.3,4.69629e+07
0.5,3.86331e+07
0.7,3.15635e+07
0.9,2.27961e+07
da,52.3e+06


==> figures/gnuplot-palettes/doc/overview.txt <==
1 1
2 2
3 3
4 4
5 5
6 6
7 7
8 8

